The Riemannian Convex Bundle Method

We introduce the convex bundle method to solve convex, non-smooth optimization problems on Riemannian manifolds of bounded sectional curvature. Each step of our method is based on a model that involves the convex hull of previously collected subgradients, parallelly transported into the current serious iterate. This approach generalizes the dual form of classical bundle subproblems in Euclidean space. We prove that, under mild conditions, the convex bundle method converges to a minimizer. Several numerical examples implemented using Manopt$.$jl illustrate the performance of the proposed method and compare it to the subgradient method, the cyclic proximal point algorithm, as well as the proximal bundle method.

==> data/H2_Square_Wave/H2-Signal-TV-bundle_optimum.csv <==
x,y
-0.7030102459617674,0.15480215982113993
-0.7281959719492366,0.15480070909456797
-0.9643957411059072,0.16269781199998426
-0.7806757623104172,0.12848359152168684
-0.8227857034247839,0.13609377725407104
-0.8228200854207366,0.13611402109800746
-0.8230898115021886,0.13610881670667613
-0.8274097497442721,0.13653218670243
-0.6522223652403053,0.12907627065444016
-0.6523869570404592,0.12853484010935118
-0.6612404436231071,0.11922578249952547
-0.6614638982381679,0.11918505298982693
-0.6616913163297463,0.11890595160013197
-0.6620979331448197,0.11893643873463779
-0.8006439600624405,0.14368551263851864
-0.8006091468825415,0.1435465415447122
-0.8404960093518435,0.15330473686724788
-0.8463920858933353,0.1541604912733418
-0.8772628539717526,0.16052666287338221
-0.8590097409043596,0.15837343845039148
-0.6143047685214927,0.09366710989580167
-0.6569591365699754,0.0976957308064322
-0.8852901768357669,0.15472557116551763
-0.8852980050628979,0.1547263961921053
-0.8236369983306814,0.1499643695583395
-0.6958925439139673,0.13592103671275033
-0.6722200754291626,0.130699808062841
-0.6721188789993869,0.13051297844894133
-0.87576794524212,0.16895988753517163
-0.9681062581516467,0.18290332419783176
-0.9414786871708444,0.18177671046583885
-0.8882928664498239,0.17325527469695606
-0.8895818879624705,0.172900636958394
-0.8097925434228593,0.15998871581792504
-0.8096681809322686,0.1602370706871604
-0.6803913998352842,0.1343329042139219
-0.6803189405735259,0.1344685746386311
-0.7506985413352962,0.13758890527191808
-0.7507297046112549,0.13766459852412527
-0.7505330463709813,0.1377947127401511
-0.8008371660859075,0.16067006514839743
-0.8009712910333446,0.16058703498119348
-0.8010949735634795,0.16078175662360555
-0.831500398231045,0.16796273571620268
-0.7729517951817173,0.15542240938584034
-0.7147303427501107,0.14600964621923504
-0.8015498441856183,0.16004207241092083
-0.8636636378258896,0.17629430406845453
-0.8638442693496017,0.1763307860325528
-0.7496200303262072,0.1346260805434014
-0.866004056058211,0.18136678165654976
-0.8729197706076345,0.18309979020614978
-0.7959578039194581,0.16055462325427
-0.7962152606780738,0.1605936674941813
-0.7991728391545804,0.16153259380274584
-0.8573392274608818,0.183141619577315
-0.6727002352812863,0.15955778900348713
-0.7297462370060744,0.1732217839502654
-0.7425101820698298,0.17574767481411543
-0.7189016596790304,0.1541102355509542
-0.8487529376765893,0.16886561942527858
-0.6688385436006895,0.12353255132101261
-0.6793059444128945,-0.1343232956754798
-0.6794139873055384,-0.1344160543952835
-0.779466639234585,-0.17471953354877415
-0.8133341393291739,-0.18723131660911924
-0.7237394111055849,-0.1758438456388455
-0.5532217795500025,-0.1254036375833031
-0.7315073623804869,-0.16156784959613352
-0.7598050566480724,-0.16604877106462748
-0.7598166904290853,-0.16603408388215982
-0.7524982531516912,-0.16587034860636354
-0.7524028977472399,-0.1659208910227719
-0.7525430512954968,-0.16619359144297452
-0.8045825604593134,-0.18972230230935588
-0.8045568266931985,-0.189746414780595
-0.8044750612381999,-0.18984021749362445
-0.803096446573572,-0.18996975461077792
-0.6912643799072471,-0.16144863446940988
-0.7603256383660296,-0.195049653876381
-0.7602333182119154,-0.19495647629643434
-0.7600290793085528,-0.19502108559885586
-0.7500549678652858,-0.19365546298422753
-0.7496309631659136,-0.19377483511640106
-0.7920014756699914,-0.2001783459940878
-0.7922362309580034,-0.20012351910001172
-0.7923440251320651,-0.2001797086108006
-0.8093603981377799,-0.20399950917861343
-0.809256693988235,-0.2040564068649658
-0.6928971258223838,-0.19006863687208927
-0.6930096234667308,-0.19016137878451478
-0.7933050690377079,-0.20275255124357167
-0.6933645867341174,-0.18144930814700092
-0.6719448186782798,-0.1733765951399754
-0.6717406254353099,-0.17357410574372917
-0.6714874233706405,-0.1732463849976853
-0.6484462704763754,-0.1699539839277046
-0.648386132347951,-0.16978451477617212
-0.650884514581148,-0.17119643759451436
-0.7310158894911307,-0.2135172308888559
-0.7311196275366489,-0.21367039897963588
-0.7298845776395424,-0.2129594082896776
-0.7298952511525474,-0.212999583160081
-0.7303892585717735,-0.21300970711071965
-0.7035674669800246,-0.19607517549991113
-0.7427324535450317,-0.21691155793950737
-0.7429806296913091,-0.21685132645442765
-0.7428787459055526,-0.21708893383695896
-0.7807170449296135,-0.2392297000188292
-0.5249900313521468,-0.14127925533668506
-0.7123952085288363,-0.20918768120859266
-0.6015740035493586,-0.18993300856468515
-0.6013781946958248,-0.18994697991904722
-0.6446491562517842,-0.19190343071366914
-0.7592717121906641,-0.2292143238823655
-0.7593981714467974,-0.2294317165205166
-0.7591069859278843,-0.22939070660543326
-0.6758532175361023,-0.22918506773338612
-0.6755322224844437,-0.22905803072816855
-0.6758217101247821,-0.2292012949146567
-0.8031335247595439,-0.25587204758389354
-0.7482769356622956,-0.23903839686066622
-0.684233868858697,-0.21700429659977039
-0.6842879773579773,-0.2168910383658917
-0.6035103517542209,0.1800949878231276
-0.6548588338645774,0.22767902282854952
-0.6644799205910905,0.23386831567989794
-0.6645770627646052,0.23413093724030834
-0.6649941845420351,0.23434373041114773
-0.6907462421415327,0.24215226150515384
-0.6950853113957239,0.24441594655927537
-0.6953018137156641,0.24433731837612482
-0.6953654844624522,0.24466932068165184
-0.6956052423246517,0.24476567201793586
-0.7031094621533529,0.2509475670720213
-0.7028682966028563,0.2511933874600521
-0.6910162828513224,0.25071959926527754
-0.6907151063432037,0.2505884786887554
-0.6910120443189437,0.2509140869503083
-0.6903782422666078,0.2507363397977175
-0.6903788954148782,0.2511637395669589
-0.6903026091821409,0.2508076210681205
-0.650695179917002,0.23280842947961616
-0.6504887354130786,0.23254737259724886
-0.6501653784843534,0.23260522261281907
-0.5110321309920678,0.19843085121573464
-0.5114073494117245,0.19881163838102156
-0.5719721265673389,0.23290063931670618
-0.5720991376587541,0.23317380216034878
-0.5721839770425113,0.23316471820763515
-0.5772143647731265,0.24991314616773305
-0.5776094383719573,0.2501236194611312
-0.5774038809908364,0.250539692169248
-0.5776993400923729,0.25070114481977335
-0.6240678923699053,0.2835985290523054
-0.6242493593641016,0.28390881481300834
-0.6239793499040317,0.2841286734171688
-0.6255710358434154,0.28902455450710884
-0.6255391927367229,0.2890486263996786
-0.49694845896766676,0.24236018985524455
-0.4972085212294941,0.2419546963163707
-0.496964088045346,0.24234970597365038
-0.5300810904871336,0.25795087257737465
-0.5306817875002121,0.25785744964950325
-0.5299457655017734,0.25825524746098577
-0.5305451304885425,0.25836425361780235
-0.5305459158064695,0.2584439844360706
-0.5306905033245539,0.2587297966182416
-0.525029240843892,0.26196934626306484
-0.519310742981595,0.2681142611759275
-0.519044232591721,0.26822181860221017
-0.5092849919594695,0.27359433419248846
-0.5090663312434047,0.27388421430537724
-0.5091974366372208,0.27414709592217623
-0.5092081941378842,0.27435170397142933
-0.5994647330448559,0.3384132811316092
-0.5993623291020116,0.3384925490059357
-0.5991718495976252,0.3385435369726739
-0.5989821828959697,0.3384868225557582
-0.5692986553912686,0.3408737158524124
-0.5691645089800823,0.340856284268223
-0.4993789797638864,0.3102329613969936
-0.49958266108275895,0.3104447655561375
-0.49967381173103065,0.31008657385367305
-0.4992019506601908,0.3103411874506674
-0.49924929728936285,0.3098676174527079
-0.30879281876498993,-0.10345366002318172
-0.43994140077422134,-0.3081907938801471
-0.4419624156049215,-0.3119732925958846
-0.44193138312908825,-0.3122815438667508
-0.4490941063668925,-0.3248833846890295
-0.4490120731172183,-0.32520387444423654
-0.449205534166019,-0.32580458829410874
-0.4489926118940942,-0.3263506027036064
-0.44875629033047765,-0.3272576772482541
-0.44231423531043285,-0.3576244233610784
-0.441819758846206,-0.3582492516650874
-0.44150912632962697,-0.35846310240292945
-0.4408404007832541,-0.35826884342611287
-0.3869363242821415,-0.34181582634583246
-0.3867084560300746,-0.34158621609531065
-0.38528303386717333,-0.34109662107412086
-0.28299505647658696,-0.3135189382303504
-0.28263722951708414,-0.3137443931038014
-0.2821765112129827,-0.314013491205931
-0.28211623901067645,-0.3146714858502301
-0.2811645997865964,-0.3160241568113235
-0.2809466424299343,-0.3163555602216376
-0.2811290465060085,-0.3175518734949725
-0.281079102242543,-0.31831686700598427
-0.2808500972613828,-0.3186734554061753
-0.2832645441265724,-0.3255552198212188
-0.28322955471298233,-0.3261493079326455
-0.2834089241235553,-0.32639675345078656
-0.2879699397880571,-0.3540526426707065
-0.28077829492240686,-0.38060743310031353
-0.2803848747847598,-0.38079353775833136
-0.21066157395118312,-0.3833646898106367
-0.2102874374749796,-0.38381537330051263
-0.20996543037310744,-0.38350206700400186
-0.20962927816158355,-0.38338935509863625
-0.2079170487851173,-0.3816822670114807
-0.20729956371583075,-0.3816242044100271
-0.20669164402144785,-0.38121504571012393
-0.20611478928209767,-0.38144690679807913
-0.20566672818904644,-0.3812433318583452
-0.17096340948518757,-0.3639044157996337
-0.16994372494907245,-0.3635316981656694
-0.16462235276682188,-0.36109548865169216
-0.16020278980498168,-0.35952160405647565
-0.15978486911850595,-0.3595143932289381
-0.13542453245141342,-0.3781913135629385
-0.13489899603035302,-0.37847746382057984
-0.13451414032462572,-0.3786316804359407
-0.11720203603479376,-0.37831401521314045
-0.11489752511061911,-0.37993426592933854
-0.11305024869673934,-0.3814404585349802
-0.0891636704573294,-0.3891424461217224
-0.08893275395093259,-0.38943701229522165
-0.07438775196509563,-0.3925599530561281
-0.07409947938231914,-0.39280944154828984
-0.06298015662066532,-0.39847757715889953
-0.056666846955245334,-0.40193246880335903
-0.056213393617139985,-0.40176518343303436
-0.05272827344485417,-0.39877326454440676
-0.025920611835493677,-0.35012630338147815
-0.02611579835034114,-0.3495505647287685
-0.025668424899558638,-0.34931887278188
-0.05668003788940018,0.32980947627647794
-0.05660816783313605,0.3299618340316917
-0.05648428945893179,0.3304083427332723
0.009496642117830413,0.3902174898025808
0.022095627509027396,0.38884342092103846
0.05085369511913841,0.3997630457127986
0.07529913473550004,0.38419952028404053
0.09767663024135938,0.37829851213146154
0.09822711973176938,0.3777919492048207
0.0987755831255964,0.37792212731079194
0.09931355433649491,0.37782555700016496
0.10010213877638256,0.37810900481535253
0.10076572702823458,0.37794874720872784
0.1068383765429234,0.37724659136612365
0.10746634909221053,0.37723645245997056
0.10821500878009935,0.37773590220497066
0.10873099939117595,0.37761811488610203
0.13677490579823187,0.3895435375733617
0.13721413201110488,0.3895629380960869
0.1398301356244509,0.38950243431929843
0.17418500521267707,0.3807824283864555
0.20339924486855082,0.38656822548670533
0.21668781407704546,0.39027838611565896
0.2170445292922345,0.3906490043471458
0.21752055889227365,0.3902787296961858
0.21816287594186595,0.39018666953105513
0.2282596764118334,0.37418175072530285
0.22879517746731115,0.37404008467797223
0.22913446111612878,0.3732835244597224
0.22965443132121718,0.3731396979475858
0.24769384509112,0.36142305024351684
0.24800852318350688,0.3611435329192232
0.2544265509500545,0.3471972383230183
0.28294310421305446,0.3207434537409678
0.28303552233147006,0.32033668732649384
0.299561783305257,0.3164415142210168
0.29997577616841764,0.3162437790752002
0.30079385364605943,0.31632214006482273
0.33528644926004,0.32495229824855626
0.33582872447427403,0.3249814249806476
0.3362859059145323,0.32533357017243425
0.33681937457424965,0.3252613449264005
0.33706859679997164,0.3251958522376233
0.3374768188883345,0.3249733535464576
0.3379655047508897,0.3251363481898277
0.36811342986488277,0.33503828069420716
0.36886096307291927,0.3350861136167714
0.36890733506766477,0.3353342960828946
0.369365114692831,0.33529927140453586
0.4641708423284485,0.37835654005575464
0.46444318719571637,0.37873763582075354
0.46470849908088385,0.37851946582542206
0.48774565296953093,0.385307548184743
0.488195685788041,0.385199349072201
0.48843601719768337,0.38544501679331833
0.4889499391828354,0.3849506031512285
0.4885121303136561,0.3849073997913132
0.45631806093638166,0.3520523711461796
0.4292836566856647,0.3227745157826046
0.4288222470339247,0.3227131751253339
0.4286131836455987,0.3222762297705693
0.40060691002449356,0.2710286052632815
0.498326131223414,-0.27337002340022293
0.51413198177605,-0.3128381782022775
0.51437190676125,-0.31315082618875517
0.514404152387876,-0.3131449181142915
0.5146640780387576,-0.3133725195884542
0.5150356312670902,-0.3130283684377116
0.5216874861489944,-0.30909565736856603
0.521805436864546,-0.30869710023631486
0.5223573746182563,-0.3089745250705891
0.5218454213672806,-0.3085888737835124
0.5223776618813877,-0.3082866748506376
0.5218675222133577,-0.3081998903872258
0.5218399987709635,-0.30776359533704484
0.4419971091735715,-0.23066193384395195
0.44209354837797454,-0.2307337739959745
0.48331791494193777,-0.2538742547458809
0.4836875910646993,-0.25399523160630966
0.5785689741498588,-0.295551562781501
0.5787396927902709,-0.2959138470445569
0.5788793133200446,-0.29560518700664984
0.5787723104598118,-0.29566545791911725
0.5784799674438286,-0.29545186711583166
0.5782187898707871,-0.29549599503519564
0.5190442646409342,-0.24935843024748666
0.5189318651117453,-0.24943815014763226
0.5187362026928611,-0.2487561744965215
0.5192324983431246,-0.24902292537924953
0.6046929223025076,-0.2626499221822128
0.6049124457832583,-0.2631130358103544
0.6046958604821213,-0.26303036166783544
0.6048357778443149,-0.2633413086127243
0.6045923145944155,-0.26284160351228303
0.6045081581178086,-0.2626610007992934
0.6042867473251189,-0.2624027094974215
0.5980960459935097,-0.26051472168874434
0.5979257172179574,-0.2602407814040402
0.5978246442811521,-0.26072794302710517
0.6009047970278291,-0.26328151814778095
0.6006213198539342,-0.26338709808237076
0.6007297945862458,-0.2630819147009073
0.6005093386778523,-0.26301590975341554
0.5996620678456922,-0.26119676630211197
0.6301620399092873,-0.2574794051189841
0.6693608679290988,-0.2608389699052072
0.6695122262018331,-0.2605861489551927
0.669939129847959,-0.2607321151157162
0.6700541403976098,-0.2604654831883445
0.6797643644936475,-0.25729557083017707
0.6798029613827923,-0.25741148724293617
0.6440945692224809,-0.22639230110470712
0.644354381841876,-0.22621578154204805
0.644464155396843,-0.22619468870887904
0.6941451253166941,-0.2551602501303859
0.6941793615806078,-0.25512931007584466
0.6942333261109523,-0.2550198577646431
0.6708902970452697,-0.22715180353608258
0.6714476671511986,-0.22730428310756295
0.7385544626553666,-0.2396755137649283
0.7386652126788052,-0.23973307278549738
0.738863735600814,-0.23973723025300334
0.7386713730312126,-0.23940668588954106
0.7228454564471537,-0.2183432055327223
0.6791681738663381,0.2018714535571611
0.6790289020374007,0.20216340322944915
0.6794598579892553,0.202385789095751
0.6790626542650963,0.2022979247230073
0.697511915129592,0.21456800843794274
0.6974147526411224,0.21472112482508787
0.6972357720994277,0.2147671455200303
0.6971333500520714,0.21480405579478193
0.6934629662715425,0.21500108080519958
0.632533268807137,0.22014709255392498
0.6323402323981014,0.2199026792286923
0.6321072815780046,0.22003016731456165
0.8042129875521506,0.23284112209675217
0.804277670116854,0.23274724460971977
0.7914994374059687,0.22745918636711113
0.7913872359223402,0.22762691322424652
0.7915155751329951,0.22768492569955276
0.820589254401108,0.2454494245861779
0.8204374051581412,0.2455286987711853
0.5506021097968479,0.17998028425666798
0.688545088144684,0.18876595240376848
0.6887795776826233,0.18881717359994618
0.7057995232866343,0.19452121523898352
0.7059641763476555,0.1942851669321152
0.7058894685216838,0.1946861128014543
0.7168961219098308,0.19662704625490512
0.8200593446207041,0.2153332228806557
0.8201701190649643,0.21536444531026755
0.6751297009710138,0.17221233337659667
0.6348744408802954,0.16723807977504143
0.7869225454634852,0.21055213255715863
0.7523089173139321,0.19619698920039988
0.7524461180670049,0.19612491022891768
0.7579469643256885,0.19694224173081631
0.7628059683185144,0.19796656091954223
0.9148397966465441,0.2300248705477091
0.603216076572864,0.1451673355982558
0.6142030940440555,0.15135914449708063
0.614456175787361,0.15154979956984
0.6937610177215255,0.1702234119752182
0.8412343608255062,0.2118285301326646
0.8127038871375368,0.2078269973727348
0.8126352469724976,0.207840374490672
0.8126449407618088,0.20765886234112313
0.8224775730860054,0.20843938365878545
0.7186531929296691,0.17693316213652416
0.7185619400850001,0.176914647573069
0.7969001825744298,0.18016630340371778
0.7974600071472262,0.18033671470328225
0.8412840210043047,0.2001804970214042
0.8413486326186016,0.20007770489883545
0.8231566813502235,0.19860053057005966
0.5727309309217108,0.1719493850163822
0.6228173603307132,0.17658287405200643
0.6231674641362521,0.17672842321249077
0.855820983933883,0.19313193552754995
0.8559049158257861,0.19304015576667766
0.8557958077266201,0.1930348816647428
0.7821057562925585,0.1728396057130368
0.7857575076262607,0.17105698954179052
0.797368920638811,0.15694928329664637
0.7973913716420777,0.15660400157349733
0.7669052722559837,-0.14724589824937864
0.7670010218471969,-0.14751108245011055
0.770645700175838,-0.15159923478015988
0.7707260881002678,-0.15173557495400555
0.6955439367022929,-0.14606282107064877
0.6231566786966476,-0.12734045653194478
0.7887381850587017,-0.14505508888427598
0.7514460554057266,-0.14398285651681741
0.7859428062068917,-0.16380682189566484
0.8064759416266539,-0.1704306795738489
0.8066481970106553,-0.17052511463643993
0.7750002167744885,-0.16266320451257546
0.774871538617424,-0.16288877765060641
0.7748956368353126,-0.1626145782091904
0.6831654225867635,-0.13902759270468124
0.48529929784370873,-0.057343695354658504
0.9150221375656683,-0.18290906750153274
0.9235091472770005,-0.18789812450276788
0.7118110747956702,-0.14573395952440868
0.8228078130429061,-0.1541889532793548
0.7987102712464704,-0.15067271690400882
0.7987625097623721,-0.15061002493355075
0.8809662155538583,-0.1686877519112674
0.880974109976344,-0.16868852346428614
0.8810166601092547,-0.16864421832343116
0.8962058317692437,-0.1729629937545415
0.663291697285096,-0.11173188098906853
0.6637309218998633,-0.11194939671907005
0.788549876336796,-0.13627504718593939
0.8739340962937083,-0.15851696156837702
0.6380608918973587,-0.11904824869907121
0.6380395518613284,-0.11874609261172171
0.637637498395514,-0.11899817917775102
0.6377966909258367,-0.11839723449422886
0.6374956685047466,-0.11875402668118924
0.6377236550029405,-0.11811413617069692
0.6377099977643872,-0.11848622214584445
0.7001374169998223,-0.1100037196327811
0.8013766443815503,-0.12886173563450543
0.8202932438257183,-0.1399868874412472
0.6957824003321141,-0.1537726554736024
0.6958234307010199,-0.1534845233040588
0.7293267055086273,-0.14924417908808435
0.8549718049214453,-0.14815824979955583
0.853203013124036,-0.1474923515383128
0.8530854397582652,-0.14749651776398515
0.8185352829259995,-0.14449643569239237
0.8516642011244074,-0.15411961076970898
0.8516124247982402,-0.1541441331578893
0.8180644671244727,-0.15823265246596963
0.7387587188035213,-0.15019924179890942
0.7387377945805252,-0.1502032644687431
0.6555942291288318,-0.12950724259269997
0.6558572262754604,-0.12950046598030332
0.802470036447962,-0.14356758495187955
0.8024790591969594,-0.14356189376004186
0.7982977757547505,-0.1406633885370791
0.4831104765947624,-0.0869303310189292
0.6944240738625047,-0.12656597207386827
0.6945195023068506,-0.12659768052365092
0.8059522517875446,-0.1383683044918997
0.828144373656323,-0.14524805672535385


==> data/H2_Square_Wave/H2-Signal-TV-data.csv <==
x,y
-0.8374725410219963,0.13957875683699938
-0.8366983181736292,0.14000231376198075
-0.8359222498342067,0.14043022958022003
-0.8351443617162505,0.1408625324150119
-0.8343646800088327,0.14129925027714332
-0.8335832313796546,0.14174041105795498
-0.8328000429770278,0.14218604252230996
-0.8320151424317621,0.14263617230147135
-0.8312285578589521,0.14309082788588884
-0.8304403178596633,0.1435500366178959
-0.8296504515225124,0.1440138256843179
-0.8288589884251425,0.14448222210899303
-0.8280659586355849,0.14495525274520638
-0.8272713927135124,0.14543294426803893
-0.8264753217113733,0.14591532316663258
-0.8256777771754099,0.1464024157363724
-0.8248787911465544,0.1468942480709879
-0.8240783961612008,0.14739084605457448
-0.8232766252518535,0.14789223535353713
-0.8224735119476421,0.14839844140845734
-0.8216690902747074,0.14890948942588556
-0.8208633947564525,0.14942540437006097
-0.8200564604136545,0.1499462109545601
-0.8192483227644387,0.1504719336338767
-0.8184390178241095,0.15100259659493506
-0.817628582104833,0.15153822374853776
-0.8168170526151761,0.15207883872075198
-0.816004466859492,0.15262446484423534
-0.815190862837152,0.15317512514950354
-0.8143762790416252,0.15373084235614362
-0.8135607544593936,0.15429163886397385
-0.8127443285687126,0.15485753674415398
-0.8119270413382045,0.1554285577302482
-0.8111089332252867,0.1560047232092436
-0.8102900451744319,0.156586054212527
-0.8094704186152589,0.1571725714068237
-0.8086500954604486,0.15776429508510018
-0.8078291181034857,0.15836124515743494
-0.807007529416223,0.1589634411418603
-0.8061853727462672,0.15957090215517838
-0.8053626919141806,0.1601836469037546
-0.8045395312105017,0.16080169367429317
-0.8037159353925789,0.16142506032459622
-0.8028919496812165,0.16205376427431276
-0.8020676197571318,0.16268782249567862
-0.8012429917572211,0.1633272515042532
-0.8004181122706319,0.16397206734965594
-0.7995930283346412,0.16462228560630673
-0.7987677874303379,0.1652779213641741
-0.7979424374781088,0.16593898921953612
-0.7971170268329211,0.16660550326575677
-0.7962916042794107,0.16727747708408372
-0.7954662190267654,0.16795492373447055
-0.7946409207034056,0.16863785574642848
-0.7938157593514633,0.16932628510991213
-0.7929907854210546,0.17002022326624328
-0.7921660497643482,0.17071968109907817
-0.7913416036294285,0.17142466892542202
-0.7905174986539492,0.17213519648669634
-0.7896937868585826,0.17285127293986313
-0.7888705206402615,0.17357290684861149
-0.7880477527652108,0.17430010617461072
-0.7869953087115561,-0.17500569533343227
-0.7856161670846953,-0.17560585309593504
-0.7842318018070192,-0.17621501049340202
-0.7828422759576464,-0.1768332522785477
-0.7814476543969319,-0.17746066294904517
-0.7800480037791625,-0.1780973267156227
-0.7786433925647145,-0.178743327469552
-0.7772338910316537,-0.17939874874953357
-0.7758195712867556,-0.1800636737079847
-0.7744005072759212,-0.18073818507673667
-0.7729767747939711,-0.1814223651321486
-0.7715484514937889,-0.18211629565964557
-0.770115616894798,-0.18282005791769015
-0.7686783523907421,-0.18353373260119613
-0.767236741256754,-0.1842573998043957
-0.7657908686556848,-0.18499113898317016
-0.7643408216436719,-0.18573502891685656
-0.762886689174925,-0.18648914766954294
-0.7614285621057046,-0.18725357255086544
-0.7599665331974743,-0.18802838007632164
-0.7585006971191984,-0.18881364592711555
-0.7570311504487707,-0.1896094449095504
-0.7555579916735438,-0.19041585091398544
-0.7540813211899446,-0.19123293687337564
-0.7526012413021472,-0.1920607747214118
-0.7511178562197891,-0.19289943535028173
-0.7496312720547031,-0.19374898856807246
-0.7481415968166484,-0.1946095030558347
-0.7466489404080173,-0.19548104632433164
-0.7451534146175025,-0.19636368467049684
-0.7436551331126986,-0.19725748313362254
-0.7421542114316233,-0.1981625054513059
-0.740650766973141,-0.19907881401517757
-0.739144918986265,-0.2000064698264397
-0.7376367885583284,-0.20094553245124117
-0.7361264986019982,-0.20189605997591842
-0.7346141738411263,-0.202858108962131
-0.7330999407954139,-0.2038317344019222
-0.7315839277638787,-0.20481698967273626
-0.730066264807111,-0.20581392649242292
-0.7285470837283038,-0.20682259487426327
-0.7270265180530453,-0.20784304308204898
-0.7255047030078671,-0.20887531758525085
-0.7239817754975275,-0.20991946301430917
-0.7224578740810339,-0.2109755221160847
-0.720933138946383,-0.21204353570950343
-0.719407711884023,-0.21312354264143485
-0.717881736259023,-0.2142155797428393
-0.7163553569819489,-0.21531968178522426
-0.7148287204784425,-0.2164358814374474
-0.7133019746574988,-0.21756420922290653
-0.7117752688784407,-0.21870469347715527
-0.7102487539165946,-0.21985736030598618
-0.7087225819276599,-0.22102223354402098
-0.7071969064107865,-0.22219933471384956
-0.7056718821703525,-0.22338868298575917
-0.7041476652764566,-0.22459029513809511
-0.7026244130241264,-0.2258041855182958
-0.7011022838912534,-0.2270303660046438
-0.6995814374952619,-0.22826884596877492
-0.6980620345485283,-0.22951963223898858
-0.696544236812555,-0.2307827290644009
-0.6944652163388935,0.2319570054573227
-0.6915506843436736,0.23269435964351054
-0.6886168671377881,0.23345260248381894
-0.6856639449204196,0.23423206747792347
-0.6826921074163218,0.23503308790630933
-0.6797015539922194,0.2358559966107354
-0.6766924937681084,0.2367011257682097
-0.6736651457231373,0.23756880665853822
-0.6706197387957498,0.23845936942552487
-0.6675565119777689,0.2393731428319134
-0.6644757144020909,0.24031045400817688
-0.661377605423668,0.24127162819527526
-0.6582624546934505,0.24225698848151783
-0.6551305422249583,0.24326685553368213
-0.6519821584531523,0.24430154732255624
-0.6488176042852879,0.24536137884309153
-0.6456371911434113,0.2464466618293635
-0.642441240998192,0.247557704464562
-0.6392300863937594,0.24869481108624375
-0.6360040704632415,0.24985828188710138
-0.6327635469346868,0.25104841261151717
-0.6295088801270751,0.25226549424819045
-0.626240444936118,0.2535098127191433
-0.6229586268095648,0.2547816485654262
-0.6196638217117354,0.25608127662986435
-0.6163564360770136,0.25740896573720246
-0.6130368867520465,0.25876497837202006
-0.6097056009264046,0.2601495703548119
-0.6063630160514755,0.26156299051663756
-0.6030095797473741,0.2630054803727673
-0.5996457496976715,0.26447727379576186
-0.5962719935317567,0.2659785966884416
-0.5928887886946704,0.26750966665721515
-0.5894966223042579,0.26907069268625056
-0.5860959909955212,0.2706618748129854
-0.5826874007520564,0.2722834038054866
-0.5792713667244991,0.27393546084218023
-0.5758484130359082,0.27561821719448293
-0.5724190725740544,0.27733183391287775
-0.5689838867705972,0.27907646151698423
-0.5655434053671591,0.28085223969018086
-0.5620981861683351,0.282659296979345
-0.5586487947816998,0.28449775050027976
-0.5551958043449022,0.28636770564940234
-0.5517397952399629,0.28826925582226964
-0.5482813547949246,0.29020248213951916
-0.5448210769730252,0.2921674531808028
-0.5413595620495988,0.2941642247272894
-0.5378974162769387,0.29619283951330777
-0.5344352515373813,0.298253326987699
-0.5309736849849043,0.30034570308543834
-0.5275133386755594,0.30246997001008047
-0.5240548391870911,0.30462611602757117
-0.5205988172281192,0.30681411527195795
-0.5171459072372941,0.3090339275635181
-0.5136967469728643,0.31128549823980983
-0.5102519770931145,0.3135687580001324
-0.506812240728177,0.31588362276386805
-0.5033781830437253,0.3182299935431539
-0.49995045079709866,0.32060775633031396
-0.49652969188643187,0.3230167820004577
-0.4931165548933744,0.32545692622962674
-0.4880309756623955,-0.3273378495296555
-0.4812971471903156,-0.32701781428362336
-0.4744927425420584,-0.32673707833430293
-0.4676185074811228,-0.32649696565103903
-0.46067524929103676,-0.326298799730286
-0.4536638375140849,-0.32614390164460133
-0.4465852046010545,-0.3260335880263559
-0.43944034646677005,-0.32596916898928846
-0.4322303229462923,-0.3259519459914118
-0.424956258146783,-0.32598320964315725
-0.4176193406901977,-0.3260642374650278
-0.410220823842159,-0.3261962915994048
-0.40276202552258294,-0.3263806164815332
-0.39524432819388455,-0.3266184364750714
-0.3876691786228726,-0.3269109534779534
-0.380038087512761,-0.32725934450465666
-0.3723526290020674,-0.3276647592512935
-0.36461444002755333,-0.32812831765026484
-0.3568252195487595,-0.32865110742149534
-0.34898672763213484,-0.32923418162754853
-0.3411007843932122,-0.3298785562401523
-0.33316926879577713,-0.3305852077258819
-0.3251941173074892,-0.33135507065893066
-0.31717732241194196,-0.3321890353690399
-0.30912093097770643,-0.33308794563277555
-0.30102704248546863,-0.33405259641640883
-0.29289780711495056,-0.3350837316786907
-0.2847354236938973,-0.33618204224179943
-0.27654213751200946,-0.3373481637386893
-0.2683202380033,-0.3385826746449672
-0.2600720563009532,-0.3398860944032852
-0.25179996266935933,-0.34125888164804385
-0.24350636381858118,-0.34270143253797114
-0.23519370010708546,-0.3442140792038559
-0.2268644426391249,-0.34579708831839684
-0.2185210902636927,-0.3474506597947511
-0.21016616648248496,-0.3491749256199616
-0.20180221627478168,-0.3509699488289829
-0.1934318028476147,-0.3528357226245421
-0.1850575043200003,-0.35477216964753394
-0.1766819103503872,-0.3567791414020976
-0.16830761871680833,-0.3588564178389231
-0.1599372318595108,-0.36100370709972374
-0.1515733533960705,-0.36322064542516364
-0.14321858461920453,-0.36550679722787444
-0.13487552098761393,-0.36786165533151355
-0.12654674862029208,-0.37028464137613665
-0.11823484080475627,-0.3727751063894584
-0.10994235452963999,-0.37533233152288603
-0.10167182705201175,-0.3779555289505162
-0.0934257725096495,-0.3806438429286035
-0.08520667858831736,-0.3833963510123341
-0.07701700325386085,-0.38621206542609093
-0.06885917155864367,-0.38908993458275043
-0.06073557253151797,-0.39202884474695304
-0.052648556160134634,-0.3950276218367018
-0.04460043047398618,-0.3980850333570991
-0.03659345873609241,-0.40119979045951815
-0.02862985675075982,-0.4043705501190358
-0.020711790294287862,-0.4075959174225176
-0.012841372674947513,-0.4108744479593651
-0.005020662427958518,-0.41420465030658987
0.005020662427958666,0.41420465030659
0.012841372674947475,0.4108744479593651
0.020711790294288025,0.4075959174225176
0.028629856750759953,0.40437055011903583
0.036593458736092446,0.4011997904595182
0.044600430473986145,0.39808503335709905
0.05264855616013491,0.39502762183670187
0.060735572531518,0.392028844746953
0.06885917155864381,0.38908993458275043
0.0770170032538608,0.3862120654260909
0.0852066785883174,0.3833963510123341
0.09342577250964972,0.38064384292860354
0.10167182705201194,0.37795552895051643
0.10994235452963984,0.37533233152288603
0.11823484080475603,0.3727751063894584
0.126546748620292,0.37028464137613665
0.13487552098761382,0.3678616553315136
0.1432185846192045,0.36550679722787455
0.15157335339607053,0.36322064542516375
0.15993723185951073,0.36100370709972374
0.16830761871680833,0.35885641783892314
0.17668191035038702,0.3567791414020976
0.18505750432000026,0.354772169647534
0.19343180284761463,0.35283572262454205
0.2018022162747815,0.3509699488289829
0.21016616648248493,0.3491749256199616
0.21852109026369262,0.34745065979475115
0.22686444263912478,0.3457970883183968
0.23519370010708546,0.3442140792038559
0.24350636381858115,0.34270143253797114
0.2517999626693594,0.3412588816480439
0.2600720563009532,0.33988609440328515
0.26832023800329996,0.3385826746449672
0.2765421375120094,0.3373481637386893
0.28473542369389726,0.33618204224179943
0.29289780711495056,0.3350837316786907
0.3010270424854685,0.3340525964164088
0.3091209309777063,0.33308794563277544
0.3171773224119419,0.3321890353690398
0.32519411730748937,0.3313550706589307
0.33316926879577713,0.33058520772588196
0.34110078439321206,0.3298785562401522
0.3489867276321349,0.32923418162754853
0.3568252195487594,0.3286511074214952
0.3646144400275531,0.3281283176502648
0.37235262900206745,0.3276647592512935
0.38003808751276086,0.3272593445046565
0.3876691786228726,0.3269109534779534
0.39524432819388444,0.3266184364750714
0.40276202552258294,0.3263806164815332
0.41022082384215885,0.3261962915994047
0.4176193406901976,0.3260642374650276
0.42495625814678295,0.3259832096431572
0.43223032294629227,0.32595194599141175
0.43944034646677005,0.32596916898928846
0.4465852046010545,0.32603358802635585
0.45366383751408496,0.3261439016446012
0.46067524929103676,0.3262987997302861
0.46761850748112277,0.326496965651039
0.4744927425420583,0.3267370783343029
0.4812971471903155,0.3270178142836232
0.48803097566239567,0.3273378495296554
0.4931165548933739,-0.3254569262296268
0.4965296918864314,-0.3230167820004577
0.4999504507970984,-0.32060775633031396
0.503378183043725,-0.31822999354315396
0.5068122407281768,-0.31588362276386805
0.5102519770931142,-0.31356875800013234
0.5136967469728638,-0.31128549823980983
0.517145907237294,-0.3090339275635181
0.5205988172281188,-0.3068141152719579
0.5240548391870908,-0.3046261160275711
0.527513338675559,-0.3024699700100804
0.530973684984904,-0.3003457030854383
0.5344352515373813,-0.298253326987699
0.5378974162769385,-0.29619283951330777
0.5413595620495986,-0.2941642247272894
0.5448210769730248,-0.29216745318080284
0.5482813547949245,-0.29020248213951916
0.5517397952399627,-0.28826925582226964
0.5551958043449019,-0.28636770564940234
0.5586487947816997,-0.28449775050027976
0.562098186168335,-0.282659296979345
0.5655434053671591,-0.2808522396901809
0.5689838867705972,-0.27907646151698423
0.5724190725740543,-0.27733183391287775
0.5758484130359081,-0.275618217194483
0.579271366724499,-0.27393546084218023
0.5826874007520563,-0.27228340380548666
0.5860959909955211,-0.2706618748129855
0.5894966223042579,-0.2690706926862506
0.5928887886946703,-0.2675096666572152
0.5962719935317567,-0.2659785966884416
0.5996457496976714,-0.2644772737957618
0.603009579747374,-0.26300548037276733
0.6063630160514754,-0.2615629905166376
0.6097056009264045,-0.26014957035481195
0.6130368867520463,-0.2587649783720201
0.6163564360770135,-0.25740896573720246
0.6196638217117353,-0.2560812766298644
0.6229586268095648,-0.25478164856542623
0.6262404449361179,-0.25350981271914336
0.6295088801270751,-0.25226549424819056
0.6327635469346868,-0.2510484126115172
0.6360040704632415,-0.24985828188710144
0.6392300863937593,-0.24869481108624383
0.6424412409981918,-0.247557704464562
0.6456371911434113,-0.24644666182936353
0.6488176042852878,-0.24536137884309162
0.6519821584531523,-0.24430154732255635
0.6551305422249583,-0.2432668555336822
0.6582624546934507,-0.24225698848151797
0.6613776054236677,-0.24127162819527526
0.6644757144020906,-0.24031045400817694
0.6675565119777689,-0.23937314283191355
0.6706197387957499,-0.23845936942552495
0.6736651457231372,-0.23756880665853833
0.6766924937681085,-0.23670112576820984
0.6797015539922195,-0.23585599661073553
0.6826921074163217,-0.2350330879063094
0.6856639449204196,-0.2342320674779236
0.688616867137788,-0.23345260248381902
0.6915506843436736,-0.23269435964351062
0.6944652163388935,-0.2319570054573228
0.6965442368125555,0.23078272906440092
0.6980620345485288,0.22951963223898855
0.6995814374952622,0.22826884596877486
0.7011022838912536,0.22703036600464377
0.7026244130241268,0.22580418551829576
0.704147665276457,0.2245902951380951
0.7056718821703527,0.22338868298575917
0.7071969064107867,0.2221993347138496
0.7087225819276602,0.22102223354402095
0.7102487539165948,0.21985736030598613
0.7117752688784411,0.21870469347715527
0.7133019746574989,0.2175642092229065
0.7148287204784426,0.21643588143744738
0.7163553569819491,0.2153196817852242
0.7178817362590232,0.21421557974283928
0.7194077118840235,0.21312354264143488
0.7209331389463832,0.2120435357095034
0.722457874081034,0.21097552211608467
0.7239817754975278,0.20991946301430917
0.7255047030078672,0.2088753175852508
0.7270265180530456,0.207843043082049
0.7285470837283038,0.20682259487426324
0.7300662648071112,0.20581392649242292
0.7315839277638788,0.2048169896727362
0.733099940795414,0.20383173440192218
0.7346141738411265,0.20285810896213094
0.7361264986019983,0.2018960599759184
0.7376367885583285,0.20094553245124114
0.7391449189862654,0.20000646982643966
0.740650766973141,0.19907881401517752
0.7421542114316234,0.19816250545130587
0.7436551331126986,0.1972574831336225
0.7451534146175027,0.19636368467049678
0.7466489404080173,0.19548104632433158
0.7481415968166483,0.1946095030558346
0.7496312720547033,0.19374898856807243
0.7511178562197892,0.1928994353502817
0.7526012413021473,0.19206077472141173
0.7540813211899445,0.19123293687337556
0.7555579916735439,0.19041585091398538
0.7570311504487705,0.18960944490955028
0.7585006971191983,0.18881364592711544
0.7599665331974741,0.1880283800763215
0.7614285621057046,0.18725357255086536
0.762886689174925,0.18648914766954292
0.764340821643672,0.18573502891685648
0.7657908686556847,0.18499113898317004
0.7672367412567541,0.18425739980439562
0.768678352390742,0.18353373260119604
0.770115616894798,0.18282005791769007
0.771548451493789,0.18211629565964546
0.772976774793971,0.18142236513214846
0.7744005072759211,0.18073818507673653
0.7758195712867556,0.1800636737079846
0.7772338910316537,0.17939874874953346
0.7786433925647144,0.17874332746955188
0.7800480037791623,0.17809732671562253
0.7814476543969316,0.17746066294904503
0.7828422759576462,0.17683325227854757
0.7842318018070191,0.1762150104934019
0.785616167084695,0.1756058530959349
0.786995308711556,0.17500569533343213
0.7880477527652101,-0.1743001061746108
0.7888705206402608,-0.1735729068486115
0.789693786858582,-0.1728512729398632
0.7905174986539484,-0.17213519648669642
0.7913416036294277,-0.17142466892542205
0.7921660497643476,-0.1707196810990782
0.7929907854210538,-0.1700202232662433
0.7938157593514625,-0.16932628510991213
0.794640920703405,-0.1686378557464285
0.7954662190267648,-0.16795492373447057
0.7962916042794103,-0.16727747708408375
0.7971170268329205,-0.16660550326575682
0.797942437478108,-0.16593898921953612
0.7987677874303376,-0.16527792136417416
0.7995930283346404,-0.16462228560630673
0.8004181122706311,-0.16397206734965597
0.8012429917572207,-0.16332725150425323
0.8020676197571315,-0.16268782249567865
0.8028919496812161,-0.1620537642743128
0.8037159353925784,-0.16142506032459625
0.8045395312105011,-0.16080169367429317
0.80536269191418,-0.16018364690375464
0.8061853727462669,-0.15957090215517844
0.8070075294162227,-0.1589634411418604
0.8078291181034853,-0.158361245157435
0.8086500954604483,-0.15776429508510023
0.8094704186152587,-0.15717257140682375
0.8102900451744316,-0.15658605421252708
0.8111089332252863,-0.15600472320924363
0.8119270413382044,-0.15542855773024827
0.8127443285687126,-0.1548575367441541
0.8135607544593934,-0.15429163886397393
0.8143762790416251,-0.15373084235614373
0.815190862837152,-0.1531751251495036
0.816004466859492,-0.15262446484423545
0.8168170526151761,-0.1520788387207521
0.8176285821048328,-0.1515382237485378
0.8184390178241093,-0.15100259659493512
0.8192483227644388,-0.15047193363387681
0.8200564604136545,-0.1499462109545602
0.8208633947564524,-0.14942540437006108
0.8216690902747075,-0.14890948942588567
0.8224735119476423,-0.14839844140845748
0.8232766252518536,-0.14789223535353727
0.8240783961612008,-0.1473908460545746
0.8248787911465544,-0.146894248070988
0.82567777717541,-0.14640241573637253
0.8264753217113735,-0.14591532316663275
0.8272713927135124,-0.14543294426803907
0.8280659586355849,-0.1449552527452065
0.8288589884251425,-0.14448222210899317
0.8296504515225127,-0.14401382568431806
0.8304403178596634,-0.14355003661789606
0.8312285578589523,-0.143090827885889
0.8320151424317622,-0.14263617230147152
0.8328000429770279,-0.14218604252231012
0.8335832313796547,-0.14174041105795512
0.8343646800088332,-0.14129925027714355
0.8351443617162507,-0.1408625324150121
0.835922249834207,-0.14043022958022022
0.8366983181736295,-0.14000231376198097
0.8374725410219964,-0.13957875683699955


==> data/H2_Square_Wave/H2-Signal-TV-geodesics.csv <==
x,y
-0.8374725410219963,0.13957875683699938
-0.8366983181736292,0.14000231376198075
-0.8359222498342067,0.14043022958022003
-0.8351443617162505,0.1408625324150119
-0.8343646800088327,0.14129925027714332
-0.8335832313796546,0.14174041105795498
-0.8328000429770278,0.14218604252230996
-0.8320151424317621,0.14263617230147135
-0.8312285578589521,0.14309082788588884
-0.8304403178596633,0.1435500366178959
-0.8296504515225124,0.1440138256843179
-0.8288589884251425,0.14448222210899303
-0.8280659586355849,0.14495525274520638
-0.8272713927135124,0.14543294426803893
-0.8264753217113733,0.14591532316663258
-0.8256777771754099,0.1464024157363724
-0.8248787911465544,0.1468942480709879
-0.8240783961612008,0.14739084605457448
-0.8232766252518535,0.14789223535353713
-0.8224735119476421,0.14839844140845734
-0.8216690902747074,0.14890948942588556
-0.8208633947564525,0.14942540437006097
-0.8200564604136545,0.1499462109545601
-0.8192483227644387,0.1504719336338767
-0.8184390178241095,0.15100259659493506
-0.817628582104833,0.15153822374853776
-0.8168170526151761,0.15207883872075198
-0.816004466859492,0.15262446484423534
-0.815190862837152,0.15317512514950354
-0.8143762790416252,0.15373084235614362
-0.8135607544593936,0.15429163886397385
-0.8127443285687126,0.15485753674415398
-0.8119270413382045,0.1554285577302482
-0.8111089332252867,0.1560047232092436
-0.8102900451744319,0.156586054212527
-0.8094704186152589,0.1571725714068237
-0.8086500954604486,0.15776429508510018
-0.8078291181034857,0.15836124515743494
-0.807007529416223,0.1589634411418603
-0.8061853727462672,0.15957090215517838
-0.8053626919141806,0.1601836469037546
-0.8045395312105017,0.16080169367429317
-0.8037159353925789,0.16142506032459622
-0.8028919496812165,0.16205376427431276
-0.8020676197571318,0.16268782249567862
-0.8012429917572211,0.1633272515042532
-0.8004181122706319,0.16397206734965594
-0.7995930283346412,0.16462228560630673
-0.7987677874303379,0.1652779213641741
-0.7979424374781088,0.16593898921953612
-0.7971170268329211,0.16660550326575677
-0.7962916042794107,0.16727747708408372
-0.7954662190267654,0.16795492373447055
-0.7946409207034056,0.16863785574642848
-0.7938157593514633,0.16932628510991213
-0.7929907854210546,0.17002022326624328
-0.7921660497643482,0.17071968109907817
-0.7913416036294285,0.17142466892542202
-0.7905174986539492,0.17213519648669634
-0.7896937868585826,0.17285127293986313
-0.7888705206402615,0.17357290684861149
-0.7880477527652108,0.17430010617461072
-0.7880477527652101,0.1743001061746108
-0.7852407725666296,0.17006688819200924
-0.7824577405211115,0.16571720840580603
-0.7797033414946262,0.1612506808233263
-0.7769823980392853,0.15666716631386723
-0.7742998579378759,0.15196678787216122
-0.7716607801183869,0.1471499453265934
-0.7690703189340102,0.14221732931810402
-0.7665337068230975,0.1371699343685854
-0.7640562353842074,0.13200907085253535
-0.7616432349235214,0.1267363756830843
-0.7593000525552146,0.12135382152357473
-0.757032028959562,0.11586372433892952
-0.754844473928172,0.11026874910732798
-0.7527426408503952,0.10457191352240688
-0.7507317003190888,0.09877658952944085
-0.7488167130570504,0.09288650255576751
-0.7470026023869608,0.08690572831607944
-0.745294126487052,0.08083868709696249
-0.7436958506913812,0.07469013545199585
-0.7422121201069538,0.06846515526850395
-0.7408470328295732,0.062169140199243765
-0.7396044140456848,0.05580777948639067
-0.7384877913083111,0.04938703924055307
-0.7375003712711599,0.042913141273519036
-0.736645018155976,0.03639253961927943
-0.7359242342141528,0.0298318949128299
-0.7353401424246367,0.0232380468295187
-0.7348944716464489,0.016617984818541542
-0.7345885444160992,0.009978817391825254
-0.7344232675482313,0.0033277402533243737
-0.7343991256626454,-0.0033279964269044226
-0.7345161777230615,-0.009981121275106171
-0.7347740566334182,-0.016624375184868964
-0.7351719718969376,-0.02325054466544556
-0.7357087153025512,-0.029852494738078477
-0.7363826695633593,-0.03642320105874708
-0.7371918197934851,-0.04295578095882075
-0.7381337676737924,-0.049443523113197024
-0.7392057481240621,-0.055879915568228834
-0.7404046482701941,-0.06225867188842752
-0.7417270284700944,-0.0685737552110362
-0.7431691451417429,-0.0748194000302548
-0.7447269751215758,-0.08099013156750025
-0.7463962412710412,-0.08708078261975973
-0.7481724390439053,-0.09308650781409415
-0.7500508637264752,-0.09900279523192004
-0.7520266380671997,-0.10482547540116421
-0.7540947400206386,-0.110550727687092
-0.7562500303432951,-0.1161750841430322
-0.7584872797946272,-0.12169543090990989
-0.7608011957152876,-0.12710900727808835
-0.7631864477756747,-0.13241340254624515
-0.7656376927106184,-0.1376065508297243
-0.7681495978799493,-0.14268672398495777
-0.7707168635192485,-0.14765252282713529
-0.7733342435697289,-0.15250286682544248
-0.7759965650005235,-0.1572369824640515
-0.7786987455601956,-0.16185439045785188
-0.7814358099167585,-0.1663548920099396
-0.7842029041665307,-0.17073855429341334
-0.7869953087115558,-0.1750056953334331
-0.7869953087115561,-0.17500569533343227
-0.7856161670846953,-0.17560585309593504
-0.7842318018070192,-0.17621501049340202
-0.7828422759576464,-0.1768332522785477
-0.7814476543969319,-0.17746066294904517
-0.7800480037791625,-0.1780973267156227
-0.7786433925647145,-0.178743327469552
-0.7772338910316537,-0.17939874874953357
-0.7758195712867556,-0.1800636737079847
-0.7744005072759212,-0.18073818507673667
-0.7729767747939711,-0.1814223651321486
-0.7715484514937889,-0.18211629565964557
-0.770115616894798,-0.18282005791769015
-0.7686783523907421,-0.18353373260119613
-0.767236741256754,-0.1842573998043957
-0.7657908686556848,-0.18499113898317016
-0.7643408216436719,-0.18573502891685656
-0.762886689174925,-0.18648914766954294
-0.7614285621057046,-0.18725357255086544
-0.7599665331974743,-0.18802838007632164
-0.7585006971191984,-0.18881364592711555
-0.7570311504487707,-0.1896094449095504
-0.7555579916735438,-0.19041585091398544
-0.7540813211899446,-0.19123293687337564
-0.7526012413021472,-0.1920607747214118
-0.7511178562197891,-0.19289943535028173
-0.7496312720547031,-0.19374898856807246
-0.7481415968166484,-0.1946095030558347
-0.7466489404080173,-0.19548104632433164
-0.7451534146175025,-0.19636368467049684
-0.7436551331126986,-0.19725748313362254
-0.7421542114316233,-0.1981625054513059
-0.740650766973141,-0.19907881401517757
-0.739144918986265,-0.2000064698264397
-0.7376367885583284,-0.20094553245124117
-0.7361264986019982,-0.20189605997591842
-0.7346141738411263,-0.202858108962131
-0.7330999407954139,-0.2038317344019222
-0.7315839277638787,-0.20481698967273626
-0.730066264807111,-0.20581392649242292
-0.7285470837283038,-0.20682259487426327
-0.7270265180530453,-0.20784304308204898
-0.7255047030078671,-0.20887531758525085
-0.7239817754975275,-0.20991946301430917
-0.7224578740810339,-0.2109755221160847
-0.720933138946383,-0.21204353570950343
-0.719407711884023,-0.21312354264143485
-0.717881736259023,-0.2142155797428393
-0.7163553569819489,-0.21531968178522426
-0.7148287204784425,-0.2164358814374474
-0.7133019746574988,-0.21756420922290653
-0.7117752688784407,-0.21870469347715527
-0.7102487539165946,-0.21985736030598618
-0.7087225819276599,-0.22102223354402098
-0.7071969064107865,-0.22219933471384956
-0.7056718821703525,-0.22338868298575917
-0.7041476652764566,-0.22459029513809511
-0.7026244130241264,-0.2258041855182958
-0.7011022838912534,-0.2270303660046438
-0.6995814374952619,-0.22826884596877492
-0.6980620345485283,-0.22951963223898858
-0.696544236812555,-0.2307827290644009
-0.6965442368125555,-0.23078272906440092
-0.693254165367275,-0.224921530508148
-0.6899991731228419,-0.21892206514416337
-0.6867844829746457,-0.21278451417583275
-0.6836154327824411,-0.20650933801340163
-0.680497461029325,-0.20009728942585855
-0.6774360910624936,-0.19354942592238877
-0.6744369139402329,-0.18686712121259827
-0.6715055699261258,-0.18005207559223113
-0.6686477286888991,-0.17310632510048352
-0.6658690682844574,-0.1660322492964479
-0.6631752530152312,-0.15883257750586957
-0.6605719102807087,-0.15151039339540628
-0.6580646065516181,-0.14406913774004776
-0.6556588226183396,-0.13651260926034461
-0.6533599282813906,-0.12884496341961627
-0.6511731566678737,-0.12107070908731686
-0.6491035783722344,-0.11319470299313839
-0.647156075632144,-0.10522214191704919
-0.6453353167604894,-0.09715855258309385
-0.643645731061946,-0.08900977924911926
-0.6420914844671433,-0.0807819690103103
-0.6406764561187956,-0.0724815548611208
-0.6394042161421096,-0.06411523658742332
-0.6382780048262285,-0.055689959588016286
-0.6373007134343514,-0.04721289175149844
-0.6364748668475078,-0.03869139854045092
-0.6358026082308785,-0.030133016459330336
-0.6352856858922329,-0.02154542510497767
-0.6349254424797677,-0.012936418018717498
-0.6347228066417139,-0.004313872576218955
-0.6346782872429723,0.004314280834739267
-0.6347919702051724,0.012940090088050523
-0.635063518006485,0.021555612777418208
-0.6354921718467739,0.030152947588956217
-0.6360767564528239,0.03872426531964168
-0.6368156874680153,0.047261839278251234
-0.637706981341465,0.05575807481450532
-0.6387482676038623,0.0642055377348591
-0.6399368033914903,0.07259698137947207
-0.6412694900566627,0.08092537215395774
-0.6427428916823904,0.08918391333120923
-0.6443532553018382,0.09736606696237922
-0.6460965326092329,0.1054655737615711
-0.6479684029384966,0.11347647085535455
-0.6499642972790516,0.12139310731543239
-0.6520794230949599,0.1292101574200685
-0.6543087897136911,0.1369226316168449
-0.6566472340542578,0.1445258851853688
-0.6590894464708953,0.1520156246234479
-0.6616299964977144,0.15938791180347991
-0.6642633582914063,0.16663916596715492
-0.6669839355828718,0.1737661636457756
-0.6697860859641277,0.18076603661035603
-0.6726641443537008,0.1876362679700676
-0.6756124455015484,0.1943746865494937
-0.6786253454129775,0.2009794596845114
-0.6816972415897299,0.20744908458349348
-0.6848225920050705,0.2137823784049998
-0.6879959327479668,0.21997846720535522
-0.6912118942891811,0.2260367739095738
-0.6944652163388929,0.23195700545732434
-0.6944652163388935,0.2319570054573227
-0.6915506843436736,0.23269435964351054
-0.6886168671377881,0.23345260248381894
-0.6856639449204196,0.23423206747792347
-0.6826921074163218,0.23503308790630933
-0.6797015539922194,0.2358559966107354
-0.6766924937681084,0.2367011257682097
-0.6736651457231373,0.23756880665853822
-0.6706197387957498,0.23845936942552487
-0.6675565119777689,0.2393731428319134
-0.6644757144020909,0.24031045400817688
-0.661377605423668,0.24127162819527526
-0.6582624546934505,0.24225698848151783
-0.6551305422249583,0.24326685553368213
-0.6519821584531523,0.24430154732255624
-0.6488176042852879,0.24536137884309153
-0.6456371911434113,0.2464466618293635
-0.642441240998192,0.247557704464562
-0.6392300863937594,0.24869481108624375
-0.6360040704632415,0.24985828188710138
-0.6327635469346868,0.25104841261151717
-0.6295088801270751,0.25226549424819045
-0.626240444936118,0.2535098127191433
-0.6229586268095648,0.2547816485654262
-0.6196638217117354,0.25608127662986435
-0.6163564360770136,0.25740896573720246
-0.6130368867520465,0.25876497837202006
-0.6097056009264046,0.2601495703548119
-0.6063630160514755,0.26156299051663756
-0.6030095797473741,0.2630054803727673
-0.5996457496976715,0.26447727379576186
-0.5962719935317567,0.2659785966884416
-0.5928887886946704,0.26750966665721515
-0.5894966223042579,0.26907069268625056
-0.5860959909955212,0.2706618748129854
-0.5826874007520564,0.2722834038054866
-0.5792713667244991,0.27393546084218023
-0.5758484130359082,0.27561821719448293
-0.5724190725740544,0.27733183391287775
-0.5689838867705972,0.27907646151698423
-0.5655434053671591,0.28085223969018086
-0.5620981861683351,0.282659296979345
-0.5586487947816998,0.28449775050027976
-0.5551958043449022,0.28636770564940234
-0.5517397952399629,0.28826925582226964
-0.5482813547949246,0.29020248213951916
-0.5448210769730252,0.2921674531808028
-0.5413595620495988,0.2941642247272894
-0.5378974162769387,0.29619283951330777
-0.5344352515373813,0.298253326987699
-0.5309736849849043,0.30034570308543834
-0.5275133386755594,0.30246997001008047
-0.5240548391870911,0.30462611602757117
-0.5205988172281192,0.30681411527195795
-0.5171459072372941,0.3090339275635181
-0.5136967469728643,0.31128549823980983
-0.5102519770931145,0.3135687580001324
-0.506812240728177,0.31588362276386805
-0.5033781830437253,0.3182299935431539
-0.49995045079709866,0.32060775633031396
-0.49652969188643187,0.3230167820004577
-0.4931165548933744,0.32545692622962674
-0.4931165548933739,0.3254569262296268
-0.4898070623875306,0.31658412637416744
-0.4865439929542533,0.30755750599734605
-0.4833320218847917,0.2983785309435219
-0.48017587194386374,0.2890489325474731
-0.4770803008168018,0.27957071387806304
-0.47405008782931,0.2699461551822543
-0.4710900199825655,0.26017781845364407
-0.468204877354523,0.25026855105190926
-0.465399417926414,0.2402214883026665
-0.46267836190147793,0.23004005501131272
-0.46004637559080025,0.2197279658294215
-0.4575080549486523,0.20928922441823034
-0.4550679088468057,0.1987281213606604
-0.4527303421837994,0.18804923078111754
-0.45049963893096645,0.17725740564099288
-0.4483799452220398,0.16635777168724894
-0.44637525259725475,0.1553557200416534
-0.44448938151594114,0.14425689842901598
-0.44272596525355024,0.133067201054074
-0.44108843429982747,0.12179275714833454
-0.43958000137433495,0.11043991822006688
-0.43820364717372656,0.09901524405260255
-0.4369621069620369,0.08752548750797544
-0.4358578581107764,0.07597757820455638
-0.4348931086898348,0.06437860514853962
-0.4340697872031266,0.05273579840974832
-0.4333895335546479,0.04105650994209622
-0.43285369132120566,0.0293481936579903
-0.4324633013976711,0.01761838487388227
-0.4322190970693118,0.005874679250901071
-0.43212150055370374,-0.0058752886400401435
-0.4321706210421088,-0.01762386699520362
-0.4323662542571535,-0.029363408560957236
-0.4327078835303866,-0.04108629238543635
-0.4331946823899645,-0.05278494540206288
-0.43382551863554014,-0.06445186370990712
-0.43459895986457264,-0.07607963341921171
-0.4355132804019062,-0.08766095093513855
-0.4365664695727726,-0.09918864255887916
-0.43775624124848067,-0.11065568329257523
-0.43908004458412636,-0.12205521474292698
-0.4405350758587914,-0.13338056202776186
-0.4421182913209965,-0.14462524960006837
-0.4438264209357344,-0.15578301591490998
-0.445655982924233,-0.16684782687603325
-0.4476032989837857,-0.177813888010736
-0.4496645100724712,-0.18867565533348182
-0.45183559264242273,-0.19942784487066545
-0.4541123752053984,-0.21006544083071615
-0.4564905551157451,-0.22058370241520597
-0.4589657154583369,-0.23097816927766368
-0.4615333419326332,-0.24124466564729294
-0.4641888396285273,-0.25137930314462953
-0.4669275495950666,-0.26137848232522015
-0.46974476510925467,-0.27123889299567955
-0.4726357475589234,-0.2809575133538344
-0.475595741860944,-0.2905316080111034
-0.4786199913436881,-0.2999587249607623
-0.48170375203059157,-0.30923669156029404
-0.4848423062697256,-0.31836360959961374
-0.4880309756623957,-0.32733784952965483
-0.4880309756623955,-0.3273378495296555
-0.4812971471903156,-0.32701781428362336
-0.4744927425420584,-0.32673707833430293
-0.4676185074811228,-0.32649696565103903
-0.46067524929103676,-0.326298799730286
-0.4536638375140849,-0.32614390164460133
-0.4465852046010545,-0.3260335880263559
-0.43944034646677005,-0.32596916898928846
-0.4322303229462923,-0.3259519459914118
-0.424956258146783,-0.32598320964315725
-0.4176193406901977,-0.3260642374650278
-0.410220823842159,-0.3261962915994048
-0.40276202552258294,-0.3263806164815332
-0.39524432819388455,-0.3266184364750714
-0.3876691786228726,-0.3269109534779534
-0.380038087512761,-0.32725934450465666
-0.3723526290020674,-0.3276647592512935
-0.36461444002755333,-0.32812831765026484
-0.3568252195487595,-0.32865110742149534
-0.34898672763213484,-0.32923418162754853
-0.3411007843932122,-0.3298785562401523
-0.33316926879577713,-0.3305852077258819
-0.3251941173074892,-0.33135507065893066
-0.31717732241194196,-0.3321890353690399
-0.30912093097770643,-0.33308794563277555
-0.30102704248546863,-0.33405259641640883
-0.29289780711495056,-0.3350837316786907
-0.2847354236938973,-0.33618204224179943
-0.27654213751200946,-0.3373481637386893
-0.2683202380033,-0.3385826746449672
-0.2600720563009532,-0.3398860944032852
-0.25179996266935933,-0.34125888164804385
-0.24350636381858118,-0.34270143253797114
-0.23519370010708546,-0.3442140792038559
-0.2268644426391249,-0.34579708831839684
-0.2185210902636927,-0.3474506597947511
-0.21016616648248496,-0.3491749256199616
-0.20180221627478168,-0.3509699488289829
-0.1934318028476147,-0.3528357226245421
-0.1850575043200003,-0.35477216964753394
-0.1766819103503872,-0.3567791414020976
-0.16830761871680833,-0.3588564178389231
-0.1599372318595108,-0.36100370709972374
-0.1515733533960705,-0.36322064542516364
-0.14321858461920453,-0.36550679722787444
-0.13487552098761393,-0.36786165533151355
-0.12654674862029208,-0.37028464137613665
-0.11823484080475627,-0.3727751063894584
-0.10994235452963999,-0.37533233152288603
-0.10167182705201175,-0.3779555289505162
-0.0934257725096495,-0.3806438429286035
-0.08520667858831736,-0.3833963510123341
-0.07701700325386085,-0.38621206542609093
-0.06885917155864367,-0.38908993458275043
-0.06073557253151797,-0.39202884474695304
-0.052648556160134634,-0.3950276218367018
-0.04460043047398618,-0.3980850333570991
-0.03659345873609241,-0.40119979045951815
-0.02862985675075982,-0.4043705501190358
-0.020711790294287862,-0.4075959174225176
-0.012841372674947513,-0.4108744479593651
-0.005020662427958518,-0.41420465030658987
-0.005020662427958666,-0.41420465030659
-0.004874716563352095,-0.4021641164765479
-0.004727064562618687,-0.3899828264160417
-0.004577739058851695,-0.3776634723552649
-0.004426774842022178,-0.3652089244668297
-0.004274208852940304,-0.3526222303675752
-0.004120080171873523,-0.3399066141795657
-0.003964430001696509,-0.327065475139962
-0.00380730164546841,-0.31410238575114385
-0.0036487404783547978,-0.3010210894642708
-0.0034887939138349747,-0.28782549789138534
-0.003327511364159696,-0.27451968754317496
-0.0031649441950497696,-0.26110789609160606
-0.0030011456746523555,-0.24759451815881933
-0.0028361709167988233,-0.23398410063590294
-0.002670076818635608,-0.22028133753743764
-0.0025029219927274636,-0.20649106440001572
-0.0023347666937606356,-0.1926182522352525
-0.0021656727400015062,-0.1786680010501243
-0.0019957034296940986,-0.16464553294976314
-0.001824923452607118,-0.1505561848400872
-0.0016533987969678653,-0.13640540074984883
-0.0014811966520460525,-0.12219872379379934
-0.001308385306675158,-0.1079417878007005
-0.001135034044022153,-0.09364030863182769
-0.0009612130329382789,-0.07930007521740795
-0.0007869932162433692,-0.06492694034007793
-0.0006124461963144622,-0.05052681119594321
-0.00043764411836537224,-0.036105639765143145
-0.00026265955181774156,-0.021669413024963856
-8.756537017559763e-5,-0.007224143039486706
8.756537017559416e-5,0.007224143039486484
0.0002626595518177415,0.02166941302496374
0.00043764411836536964,0.03610563976514292
0.0006124461963144579,0.05052681119594277
0.0007869932162433676,0.06492694034007783
0.0009612130329382754,0.07930007521740784
0.0011350340440221532,0.0936403086318276
0.001308385306675157,0.1079417878007005
0.0014811966520460534,0.12219872379379934
0.0016533987969678625,0.13640540074984855
0.0018249234526071158,0.150556184840087
0.001995703429694097,0.16464553294976297
0.0021656727400015028,0.17866800105012418
0.0023347666937606356,0.1926182522352524
0.002502921992727464,0.20649106440001586
0.00267007681863561,0.22028133753743792
0.00283617091679882,0.23398410063590278
0.0030011456746523563,0.24759451815881928
0.0031649441950497687,0.26110789609160595
0.0033275113641597002,0.2745196875431754
0.0034887939138349786,0.2878254978913856
0.0036487404783547956,0.3010210894642705
0.0038073016454684082,0.31410238575114374
0.003964430001696503,0.32706547513996165
0.004120080171873528,0.3399066141795659
0.004274208852940303,0.3526222303675753
0.00442677484202218,0.36520892446682973
0.004577739058851704,0.37766347235526515
0.004727064562618686,0.38998282641604165
0.0048747165633521,0.4021641164765483
0.0050206624279586715,0.4142046503065903
0.005020662427958666,0.41420465030659
0.012841372674947475,0.4108744479593651
0.020711790294288025,0.4075959174225176
0.028629856750759953,0.40437055011903583
0.036593458736092446,0.4011997904595182
0.044600430473986145,0.39808503335709905
0.05264855616013491,0.39502762183670187
0.060735572531518,0.392028844746953
0.06885917155864381,0.38908993458275043
0.0770170032538608,0.3862120654260909
0.0852066785883174,0.3833963510123341
0.09342577250964972,0.38064384292860354
0.10167182705201194,0.37795552895051643
0.10994235452963984,0.37533233152288603
0.11823484080475603,0.3727751063894584
0.126546748620292,0.37028464137613665
0.13487552098761382,0.3678616553315136
0.1432185846192045,0.36550679722787455
0.15157335339607053,0.36322064542516375
0.15993723185951073,0.36100370709972374
0.16830761871680833,0.35885641783892314
0.17668191035038702,0.3567791414020976
0.18505750432000026,0.354772169647534
0.19343180284761463,0.35283572262454205
0.2018022162747815,0.3509699488289829
0.21016616648248493,0.3491749256199616
0.21852109026369262,0.34745065979475115
0.22686444263912478,0.3457970883183968
0.23519370010708546,0.3442140792038559
0.24350636381858115,0.34270143253797114
0.2517999626693594,0.3412588816480439
0.2600720563009532,0.33988609440328515
0.26832023800329996,0.3385826746449672
0.2765421375120094,0.3373481637386893
0.28473542369389726,0.33618204224179943
0.29289780711495056,0.3350837316786907
0.3010270424854685,0.3340525964164088
0.3091209309777063,0.33308794563277544
0.3171773224119419,0.3321890353690398
0.32519411730748937,0.3313550706589307
0.33316926879577713,0.33058520772588196
0.34110078439321206,0.3298785562401522
0.3489867276321349,0.32923418162754853
0.3568252195487594,0.3286511074214952
0.3646144400275531,0.3281283176502648
0.37235262900206745,0.3276647592512935
0.38003808751276086,0.3272593445046565
0.3876691786228726,0.3269109534779534
0.39524432819388444,0.3266184364750714
0.40276202552258294,0.3263806164815332
0.41022082384215885,0.3261962915994047
0.4176193406901976,0.3260642374650276
0.42495625814678295,0.3259832096431572
0.43223032294629227,0.32595194599141175
0.43944034646677005,0.32596916898928846
0.4465852046010545,0.32603358802635585
0.45366383751408496,0.3261439016446012
0.46067524929103676,0.3262987997302861
0.46761850748112277,0.326496965651039
0.4744927425420583,0.3267370783343029
0.4812971471903155,0.3270178142836232
0.48803097566239567,0.3273378495296554
0.4880309756623955,0.3273378495296555
0.4848423062697251,0.31836360959961474
0.4817037520305914,0.30923669156029465
0.47861999134368777,0.299958724960763
0.4755957418609436,0.29053160801110406
0.4726357475589233,0.28095751335383523
0.4697447651092543,0.27123889299568027
0.46692754959506627,0.26137848232522093
0.4641888396285268,0.25137930314463053
0.4615333419326327,0.24124466564729372
0.45896571545833664,0.230978169277664
0.45649055511574466,0.22058370241520667
0.45411237520539804,0.2100654408307165
0.4518355926424225,0.1994278448706657
0.44966451007247094,0.18867565533348243
0.44760329898378537,0.17781388801073647
0.4456559829242328,0.16684782687603342
0.4438264209357341,0.1557830159149102
0.4421182913209963,0.14462524960006864
0.44053507585879104,0.13338056202776222
0.43908004458412625,0.12205521474292744
0.4377562412484804,0.11065568329257539
0.4365664695727723,0.09918864255887931
0.4355132804019061,0.087660950935139
0.4345989598645724,0.07607963341921195
0.43382551863554003,0.06445186370990734
0.43319468238996417,0.05278494540206308
0.4327078835303864,0.041086292385436735
0.4323662542571532,0.029363408560957437
0.43217062104210846,0.0176238669952039
0.43212150055370363,0.005875288640040417
0.4322190970693117,-0.005874679250900623
0.4324633013976708,-0.0176183848738821
0.4328536913212054,-0.029348193657990126
0.4333895335546477,-0.04105650994209587
0.4340697872031264,-0.052735798409748166
0.4348931086898348,-0.06437860514853938
0.4358578581107762,-0.0759775782045566
0.4369621069620367,-0.0875254875079754
0.43820364717372645,-0.09901524405260262
0.4395800013743348,-0.11043991822006692
0.44108843429982736,-0.12179275714833453
0.44272596525354996,-0.1330672010540741
0.44448938151594103,-0.14425689842901615
0.4463752525972545,-0.15535572004165354
0.44837994522203944,-0.16635777168724902
0.4504996389309664,-0.17725740564099268
0.45273034218379926,-0.18804923078111765
0.4550679088468054,-0.1987281213606604
0.4575080549486521,-0.2092892244182302
0.46004637559080036,-0.2197279658294215
0.462678361901478,-0.230040055011313
0.465399417926414,-0.2402214883026666
0.4682048773545227,-0.2502685510519097
0.4710900199825655,-0.2601778184536439
0.47405008782931,-0.2699461551822542
0.47708030081680164,-0.27957071387806315
0.4801758719438637,-0.2890489325474732
0.48333202188479163,-0.29837853094352174
0.4865439929542532,-0.30755750599734655
0.48980706238753063,-0.3165841263741673
0.4931165548933736,-0.32545692622962724
0.4931165548933739,-0.3254569262296268
0.4965296918864314,-0.3230167820004577
0.4999504507970984,-0.32060775633031396
0.503378183043725,-0.31822999354315396
0.5068122407281768,-0.31588362276386805
0.5102519770931142,-0.31356875800013234
0.5136967469728638,-0.31128549823980983
0.517145907237294,-0.3090339275635181
0.5205988172281188,-0.3068141152719579
0.5240548391870908,-0.3046261160275711
0.527513338675559,-0.3024699700100804
0.530973684984904,-0.3003457030854383
0.5344352515373813,-0.298253326987699
0.5378974162769385,-0.29619283951330777
0.5413595620495986,-0.2941642247272894
0.5448210769730248,-0.29216745318080284
0.5482813547949245,-0.29020248213951916
0.5517397952399627,-0.28826925582226964
0.5551958043449019,-0.28636770564940234
0.5586487947816997,-0.28449775050027976
0.562098186168335,-0.282659296979345
0.5655434053671591,-0.2808522396901809
0.5689838867705972,-0.27907646151698423
0.5724190725740543,-0.27733183391287775
0.5758484130359081,-0.275618217194483
0.579271366724499,-0.27393546084218023
0.5826874007520563,-0.27228340380548666
0.5860959909955211,-0.2706618748129855
0.5894966223042579,-0.2690706926862506
0.5928887886946703,-0.2675096666572152
0.5962719935317567,-0.2659785966884416
0.5996457496976714,-0.2644772737957618
0.603009579747374,-0.26300548037276733
0.6063630160514754,-0.2615629905166376
0.6097056009264045,-0.26014957035481195
0.6130368867520463,-0.2587649783720201
0.6163564360770135,-0.25740896573720246
0.6196638217117353,-0.2560812766298644
0.6229586268095648,-0.25478164856542623
0.6262404449361179,-0.25350981271914336
0.6295088801270751,-0.25226549424819056
0.6327635469346868,-0.2510484126115172
0.6360040704632415,-0.24985828188710144
0.6392300863937593,-0.24869481108624383
0.6424412409981918,-0.247557704464562
0.6456371911434113,-0.24644666182936353
0.6488176042852878,-0.24536137884309162
0.6519821584531523,-0.24430154732255635
0.6551305422249583,-0.2432668555336822
0.6582624546934507,-0.24225698848151797
0.6613776054236677,-0.24127162819527526
0.6644757144020906,-0.24031045400817694
0.6675565119777689,-0.23937314283191355
0.6706197387957499,-0.23845936942552495
0.6736651457231372,-0.23756880665853833
0.6766924937681085,-0.23670112576820984
0.6797015539922195,-0.23585599661073553
0.6826921074163217,-0.2350330879063094
0.6856639449204196,-0.2342320674779236
0.688616867137788,-0.23345260248381902
0.6915506843436736,-0.23269435964351062
0.6944652163388935,-0.2319570054573228
0.6944652163388935,-0.2319570054573227
0.6912118942891817,-0.22603677390957236
0.6879959327479679,-0.21997846720535316
0.6848225920050709,-0.21378237840499878
0.681697241589731,-0.2074490845834919
0.6786253454129781,-0.20097945968451006
0.6756124455015494,-0.19437468654949216
0.6726641443537014,-0.18763626797006627
0.6697860859641285,-0.18076603661035498
0.6669839355828726,-0.17376616364577446
0.664263358291407,-0.16663916596715347
0.6616299964977149,-0.15938791180347847
0.6590894464708957,-0.15201562462344667
0.656647234054258,-0.14452588518536766
0.6543087897136917,-0.13692263161684412
0.6520794230949604,-0.12921015742006778
0.6499642972790524,-0.12139310731543117
0.6479684029384969,-0.11347647085535378
0.6460965326092335,-0.1054655737615701
0.6443532553018385,-0.09736606696237846
0.6427428916823906,-0.08918391333120854
0.6412694900566631,-0.08092537215395704
0.639936803391491,-0.07259698137947103
0.6387482676038627,-0.06420553773485835
0.6377069813414654,-0.05575807481450464
0.6368156874680158,-0.04726183927825075
0.6360767564528241,-0.03872426531964123
0.6354921718467742,-0.03015294758895573
0.6350635180064853,-0.021555612777417524
0.6347919702051726,-0.01294009008804991
0.6346782872429724,-0.004314280834738599
0.6347228066417137,0.004313872576219347
0.6349254424797676,0.012936418018717819
0.6352856858922331,0.021545425104978106
0.6358026082308784,0.0301330164593307
0.6364748668475081,0.03869139854045137
0.6373007134343515,0.04721289175149879
0.6382780048262284,0.055689959588016764
0.6394042161421098,0.06411523658742357
0.6406764561187955,0.07248155486112134
0.6420914844671431,0.08078196901031084
0.643645731061946,0.0890097792491196
0.6453353167604893,0.09715855258309465
0.647156075632144,0.10522214191704973
0.6491035783722344,0.11319470299313888
0.6511731566678736,0.12107070908731744
0.6533599282813906,0.12884496341961688
0.6556588226183399,0.13651260926034478
0.6580646065516181,0.14406913774004823
0.6605719102807088,0.15151039339540645
0.663175253015231,0.15883257750587018
0.6658690682844574,0.1660322492964484
0.6686477286888992,0.17310632510048354
0.6715055699261255,0.1800520755922315
0.6744369139402328,0.18686712121259857
0.6774360910624933,0.19354942592238933
0.6804974610293248,0.20009728942585936
0.683615432782441,0.20650933801340182
0.6867844829746456,0.21278451417583308
0.6899991731228414,0.218922065144164
0.6932541653672749,0.22492153050814884
0.6965442368125555,0.23078272906440161
0.6965442368125555,0.23078272906440092
0.6980620345485288,0.22951963223898855
0.6995814374952622,0.22826884596877486
0.7011022838912536,0.22703036600464377
0.7026244130241268,0.22580418551829576
0.704147665276457,0.2245902951380951
0.7056718821703527,0.22338868298575917
0.7071969064107867,0.2221993347138496
0.7087225819276602,0.22102223354402095
0.7102487539165948,0.21985736030598613
0.7117752688784411,0.21870469347715527
0.7133019746574989,0.2175642092229065
0.7148287204784426,0.21643588143744738
0.7163553569819491,0.2153196817852242
0.7178817362590232,0.21421557974283928
0.7194077118840235,0.21312354264143488
0.7209331389463832,0.2120435357095034
0.722457874081034,0.21097552211608467
0.7239817754975278,0.20991946301430917
0.7255047030078672,0.2088753175852508
0.7270265180530456,0.207843043082049
0.7285470837283038,0.20682259487426324
0.7300662648071112,0.20581392649242292
0.7315839277638788,0.2048169896727362
0.733099940795414,0.20383173440192218
0.7346141738411265,0.20285810896213094
0.7361264986019983,0.2018960599759184
0.7376367885583285,0.20094553245124114
0.7391449189862654,0.20000646982643966
0.740650766973141,0.19907881401517752
0.7421542114316234,0.19816250545130587
0.7436551331126986,0.1972574831336225
0.7451534146175027,0.19636368467049678
0.7466489404080173,0.19548104632433158
0.7481415968166483,0.1946095030558346
0.7496312720547033,0.19374898856807243
0.7511178562197892,0.1928994353502817
0.7526012413021473,0.19206077472141173
0.7540813211899445,0.19123293687337556
0.7555579916735439,0.19041585091398538
0.7570311504487705,0.18960944490955028
0.7585006971191983,0.18881364592711544
0.7599665331974741,0.1880283800763215
0.7614285621057046,0.18725357255086536
0.762886689174925,0.18648914766954292
0.764340821643672,0.18573502891685648
0.7657908686556847,0.18499113898317004
0.7672367412567541,0.18425739980439562
0.768678352390742,0.18353373260119604
0.770115616894798,0.18282005791769007
0.771548451493789,0.18211629565964546
0.772976774793971,0.18142236513214846
0.7744005072759211,0.18073818507673653
0.7758195712867556,0.1800636737079846
0.7772338910316537,0.17939874874953346
0.7786433925647144,0.17874332746955188
0.7800480037791623,0.17809732671562253
0.7814476543969316,0.17746066294904503
0.7828422759576462,0.17683325227854757
0.7842318018070191,0.1762150104934019
0.785616167084695,0.1756058530959349
0.786995308711556,0.17500569533343213
0.7869953087115561,0.17500569533343227
0.7842029041665316,0.17073855429341134
0.7814358099167592,0.16635489200993886
0.7786987455601959,0.1618543904578513
0.7759965650005243,0.15723698246405005
0.7733342435697299,0.15250286682544104
0.770716863519249,0.14765252282713417
0.7681495978799496,0.14268672398495696
0.7656376927106191,0.13760655082972356
0.7631864477756755,0.13241340254624423
0.7608011957152881,0.12710900727808724
0.7584872797946275,0.1216954309099087
0.7562500303432959,0.11617508414303152
0.7540947400206391,0.11055072768709139
0.7520266380672004,0.10482547540116298
0.7500508637264761,0.09900279523191878
0.7481724390439054,0.09308650781409374
0.7463962412710414,0.08708078261975982
0.7447269751215757,0.08099013156750004
0.7431691451417434,0.07481940003025445
0.7417270284700945,0.06857375521103581
0.7404046482701941,0.062258671888427104
0.7392057481240624,0.05587991556822827
0.7381337676737921,0.049443523113196684
0.7371918197934855,0.04295578095882032
0.7363826695633588,0.03642320105874682
0.7357087153025516,0.029852494738078154
0.7351719718969375,0.023250544665445357
0.7347740566334181,0.01662437518486856
0.7345161777230617,0.009981121275105503
0.7343991256626452,0.0033279964269037616
0.7344232675482317,-0.0033277402533247783
0.734588544416099,-0.009978817391825885
0.734894471646449,-0.016617984818542
0.7353401424246367,-0.023238046829518955
0.7359242342141525,-0.029831894912830673
0.7366450181559759,-0.03639253961927986
0.7375003712711595,-0.042913141273519875
0.7384877913083111,-0.049387039240553716
0.7396044140456841,-0.05580777948639163
0.7408470328295731,-0.06216914019924413
0.7422121201069536,-0.0684651552685043
0.7436958506913813,-0.07469013545199617
0.7452941264870516,-0.08083868709696358
0.7470026023869593,-0.08690572831608093
0.7488167130570499,-0.09288650255576836
0.7507317003190875,-0.09877658952944243
0.7527426408503946,-0.1045719135224076
0.7548444739281722,-0.1102687491073281
0.7570320289595618,-0.11586372433893025
0.7593000525552138,-0.12135382152357586
0.7616432349235208,-0.12673637568308485
0.764056235384207,-0.13200907085253588
0.7665337068230968,-0.13716993436858613
0.7690703189340096,-0.14221732931810563
0.7716607801183868,-0.1471499453265941
0.7742998579378755,-0.15196678787216225
0.7769823980392845,-0.15666716631386868
0.7797033414946255,-0.16125068082332786
0.7824577405211106,-0.1657172084058077
0.7852407725666278,-0.17006688819201202
0.7880477527652092,-0.17430010617461278


==> data/H2_Square_Wave/H2-Signal-TV-noise.csv <==
x,y
-0.621696836740053,0.15566267720750174
-0.7284973803669423,0.16284613991936953
-0.9742239772042038,0.164281866876399
-0.6397044349067353,0.0992414012316358
-0.8739389465155345,0.15021494249992323
-0.7612826366543646,0.11050397733666621
-0.8156978725092989,0.14361306611630975
-0.89734509896756,0.14292524382833804
-0.5236102804002359,0.1932039266547916
-0.620418247543128,0.136322340055818
-0.7402523348610676,0.12718610676133535
-0.564834344939119,0.08567019149705979
-0.6575293197877368,0.09957574619166462
-0.6502411869606409,0.09613347724465611
-0.8659895336529262,0.1418482238749662
-0.7074960540162211,0.15264143766975974
-0.8404801989278917,0.15825741071179453
-0.8465290751077248,0.1491367598690743
-0.924471433104864,0.1679869125675335
-0.8583760336226401,0.1625992211969131
-0.3979834023282215,0.04944115838248981
-0.6607570336747549,0.08113425134784517
-0.8986330693125784,0.163412417514249
-0.9211294775362764,0.15525553190383243
-0.8233714118930218,0.15369445970295764
-0.6937301907016878,0.14919169516169029
-0.5743520676632496,0.08126186983918435
-0.597282124844996,0.13854232910913536
-0.8754094366316587,0.17145421390785182
-0.9747329693707822,0.18390343745700513
-0.9413922960534349,0.18441263208400424
-0.8164129189887224,0.17495159081646935
-0.930969220802568,0.17607481108683776
-0.7220004087343525,0.12965794612739662
-0.8696420702823889,0.18018498506419348
-0.5755420680536579,0.15207050652149334
-0.6134936366672085,0.09742774823225492
-0.8207546025415333,0.15837011066538154
-0.7887127798106247,0.13098988312530702
-0.6072363515108076,0.08639123096293062
-0.8453922675649932,0.1751415022805662
-0.773510051241771,0.1433176331262747
-0.7730733656913608,0.16716472910501004
-0.8961943135233141,0.18191013958536734
-0.7737095038843677,0.15164343896133195
-0.5404199643903183,0.12281171244095933
-0.8031667709714001,0.15339360134029503
-0.8775044003411633,0.18021560958322042
-0.9051111416885623,0.18770801543774096
-0.6101352714704394,0.060210581385639214
-0.8651770677994746,0.18437764467781534
-0.9193343285989868,0.19441704937678725
-0.7025646657069439,0.13728629300613812
-0.7732810276514334,0.1490568175110541
-0.8009379888953008,0.1564025721832142
-0.9099629422721047,0.1960420209371432
-0.48177453597183445,0.13090080564157539
-0.732267350094042,0.1653394548896006
-0.8351537969567234,0.21444042999337176
-0.5648381451657163,0.08807718982866249
-0.9067816583389072,0.17957279478975005
-0.6070746772748485,0.20105998999887237
-0.6735487329504676,-0.1877030833082161
-0.6405905947049948,-0.12851567884109627
-0.780028959417297,-0.17279648259053967
-0.8831932433059622,-0.2033875562303476
-0.721562619273997,-0.18809689942732802
-0.3213652506605306,-0.06306054805519433
-0.7304241741380232,-0.16872466179935897
-0.8143993213178946,-0.16666433612965648
-0.8109606078144288,-0.18077191354499683
-0.7064266729477602,-0.14809176249926997
-0.7004849346929701,-0.12247824849407414
-0.7254230006118897,-0.19046491252647468
-0.8612892703295335,-0.20039304209268455
-0.8115459157310094,-0.1911785781486697
-0.8209959948754718,-0.18340716621118966
-0.8039684197406155,-0.2126785232787105
-0.521828437536202,-0.08935098856705309
-0.8404235056587387,-0.2200338826141341
-0.7621134192243001,-0.20592868294489952
-0.7700578530710351,-0.1876432555729153
-0.7464216650596055,-0.167720409411593
-0.6106349772079475,-0.2099470475524214
-0.803973507788548,-0.20672221804479066
-0.8215369366122014,-0.21634388722771217
-0.746616362513367,-0.16221285279881506
-0.8574882322761624,-0.21897697074936753
-0.840183499458812,-0.2046755392530946
-0.6146059122717892,-0.1822154238563238
-0.6083618396092935,-0.18543863262902627
-0.8701912359172381,-0.2177889057238368
-0.6877647942313526,-0.20000294071955702
-0.6016524436991909,-0.1380314038889111
-0.7059727920399167,-0.20547039828674302
-0.7066990528731892,-0.15316521258649105
-0.5764603950248279,-0.17056346133288622
-0.5454411413021627,-0.11437771037282972
-0.6553074730498042,-0.16174324614864358
-0.8048569533709418,-0.23524540382057477
-0.759861565362613,-0.23634498417378494
-0.6194941823059442,-0.18726376664912875
-0.7020779721143995,-0.18813270943260646
-0.8240649483773971,-0.2517939984794378
-0.5575456131317356,-0.10186624198436071
-0.7940511517780384,-0.23256943709173525
-0.7488619032384137,-0.20746659529430647
-0.6728134489293278,-0.20648504054047112
-0.8540239113847793,-0.26923011139654857
-0.29726759983828055,-0.04512950372688893
-0.8170504109478838,-0.23779741503377283
-0.5483856117739851,-0.17049060010179987
-0.454057346158377,-0.20483614395616603
-0.6488823752426213,-0.16640196835191098
-0.8303798343401841,-0.2184599144184886
-0.7781105489323302,-0.23579180802705546
-0.7692478683537732,-0.2608656040676566
-0.660114503601462,-0.2584246265669724
-0.5480549747068224,-0.17439161743199513
-0.6524833679936273,-0.23275066811604886
-0.8690893184284577,-0.27406732585967236
-0.7485141798906104,-0.23796069313605778
-0.5420996866968861,-0.19984802559662168
-0.7645476396862179,-0.2645009715968461
-0.5404556119711209,0.22212765308533075
-0.6500525743018318,0.2374571357717374
-0.7003415536157178,0.23314067242411549
-0.6470268140724721,0.21972681521537715
-0.6408315237389677,0.2729836935385071
-0.6945787493992785,0.2247083155522141
-0.7554242034622161,0.269139690635166
-0.6710013799276516,0.22796833718917656
-0.7002531123700907,0.2329563433451309
-0.6468882272061215,0.23631380966863832
-0.779279736671617,0.2758918773610098
-0.7347515954428782,0.26982103654740935
-0.599178751196709,0.20906931992298322
-0.6752052343122613,0.2301888495153513
-0.7661836665417266,0.28128477876831515
-0.6133404892622043,0.23068202520146555
-0.6893211031165916,0.2651313380834081
-0.7543909955461027,0.28548603510664605
-0.6196871529655119,0.2134035018724324
-0.6501505805264042,0.23182096243449618
-0.6860201671266184,0.23463377726477566
-0.3102226264543629,0.1193486362550062
-0.48597256247966036,0.20095142197279448
-0.5874822481483873,0.224963019600652
-0.6985215709266811,0.279083796444012
-0.4501354247727799,0.11676214076924525
-0.5714552327431646,0.2929159411186574
-0.6178338726160635,0.2643049363965469
-0.5866536288984897,0.24983962357671496
-0.4787839970337383,0.24210643056824055
-0.7159488534511214,0.27319503616849655
-0.635414222266807,0.29666166183006076
-0.5351099422497599,0.2484366397811438
-0.6787434224513846,0.3188177478291148
-0.6770653036316013,0.3472438614221944
-0.39572623336455,0.233636265029982
-0.4553547484202854,0.2169163795281608
-0.43372892544530284,0.19306849216397567
-0.5764849544096531,0.274761319056179
-0.5873453079787231,0.27150743324558757
-0.4763915407854258,0.22740467350787782
-0.5414699474894977,0.31330168833189936
-0.5342963206197813,0.1857592512039471
-0.6361932992397127,0.2791617317095777
-0.49765247542430424,0.22215877104595314
-0.5127055153294912,0.29178992475114757
-0.5550540499610468,0.2952551132773459
-0.38010881506116,0.2344694084352779
-0.5533264252893388,0.3026684749113673
-0.4189430294396053,0.25151066644406816
-0.4790844846240159,0.27366633705001486
-0.7007541520907579,0.3625565340628703
-0.6057728571778904,0.3642639498328865
-0.5643603524467847,0.31148775817480584
-0.6523242779100222,0.3449108887480736
-0.5404608462083709,0.35625587165782885
-0.5914491129227641,0.3717582248539072
-0.27566720728149297,0.25998470246796396
-0.5806474171670686,0.2828371972874756
-0.5935705587619348,0.3521807840308511
-0.45760930746688233,0.3696362805094096
-0.5114246035451097,0.3399793129830561
-0.17967534380696748,-0.12719533325632082
-0.45851994276171903,-0.29538800112234054
-0.4742672343358896,-0.3419280352578732
-0.39350999431923944,-0.29048462723041574
-0.48743488106588134,-0.36487128213563325
-0.47649180532225327,-0.2812623490110804
-0.4520976086291226,-0.3151816130120127
-0.4757304407059863,-0.3233658700562813
-0.4217324805671165,-0.32254126020870844
-0.516480475444553,-0.39455127396309086
-0.3518468320866877,-0.37897889850661115
-0.5059298410417356,-0.45532231094705394
-0.4770534743040686,-0.33508140270888187
-0.32611193364952473,-0.32031866340786674
-0.43196854106554305,-0.38084974713175296
-0.39548285919888754,-0.3250842627072551
-0.24719342241688547,-0.24624631068322383
-0.22199073668319974,-0.24008316145453532
-0.2733543817064918,-0.29191794276753485
-0.3301368361605439,-0.33492884948363816
-0.21564471308226552,-0.34417964631592324
-0.2193961456564504,-0.28857514155990827
-0.3605641417009646,-0.33376630318048806
-0.2504655641554431,-0.35920007890521805
-0.20642278172929682,-0.2746181258668307
-0.3008614638647905,-0.348490873172782
-0.3374254923219473,-0.3816872770064387
-0.23452319764809534,-0.21598789624711418
-0.35922158781346786,-0.3425187117764265
-0.36440375154863247,-0.46622727762448174
-0.29063741255990244,-0.4200231364265637
-0.14066656145710346,-0.33849895743555486
-0.1814042731278818,-0.4256068088648167
-0.18647736649895844,-0.4739814821842951
-0.2615693869653105,-0.39319055780198037
-0.2283163958943807,-0.320715691516362
-0.2149119594970915,-0.3460823691443139
-0.19113047645077416,-0.3666992541420459
-0.2135627552205502,-0.3537810954895538
-0.2373643586307104,-0.47561392966848004
-0.12693833161636497,-0.3237069938570886
-0.19968901744941217,-0.4106683176120253
-0.16468588725260624,-0.3573677546934672
-0.13006409462380494,-0.22023738884631472
-0.16287406975404667,-0.31337616180964356
-0.12002665426540295,-0.3844237653748803
-0.15164011504601643,-0.4952070022928876
-0.17959344458533524,-0.39058676310872026
-0.08242700198221495,-0.2503597863313923
-0.10654169527826467,-0.37202552919164483
-0.16006525323325035,-0.4443911055473102
-0.022277435452087598,-0.34784943261480233
-0.15188628798693352,-0.4442048330260061
-0.01724294380676474,-0.3772550164275853
-0.10470398592156398,-0.3454691986414756
-0.0462779387210851,-0.39040237703680014
-0.07098776553795827,-0.5308677409028167
-0.05132353479134699,-0.44665445537396387
-0.012052371055669258,-0.425362785195382
0.030899270998586335,-0.30974193131461386
-0.05687530269234777,-0.30845666465168375
0.0018366456702041413,-0.4379111519787538
-0.03854719889576818,0.44962302646310265
-0.13692937489927048,0.26010512666118807
-0.10264542629336354,0.31140447643831093
-0.016343436676222022,0.5263527876420979
0.03884610772629341,0.2665869893657756
0.07203419022852245,0.5560021174253645
0.028200571258652753,0.33118185249079785
0.1266700949372228,0.412344283710496
0.12375183045390321,0.33026593410725824
0.09725441516425702,0.30214179543813235
0.06066610475277628,0.40617676936918895
0.09231068064646555,0.39500831992553637
0.0936071723858629,0.40539301618000817
0.12376820683074095,0.3056714199734557
0.11525809173574791,0.3590191090684726
0.11812947783182641,0.41566204721639466
0.09272909608018688,0.32654265789726
0.13274764434278588,0.42898877029862625
0.12328058819469973,0.4321520780550529
0.1501299375058276,0.43169245713745213
0.16717353678141816,0.2861624096892657
0.2170184147002181,0.36711188908622416
0.26852425287951737,0.412984061719532
0.205218466106102,0.4136327055349129
0.1887116286729696,0.43557522044427815
0.27264140101342665,0.47095842575117053
0.18761447572746065,0.30036237165278273
0.2445527083754932,0.40453356748184083
0.20904387323155865,0.33818817527847383
0.19521518951927103,0.3783028286637141
0.29581102219793676,0.3963362114690296
0.2853916785526366,0.3965913445171697
0.1886748932903618,0.3177179087563773
0.3338912776190985,0.3429825372251641
0.19548735243179652,0.22310439221634956
0.324290463172923,0.2986600186329047
0.2802784301730019,0.3198532390319686
0.30471491343516666,0.2694823247634545
0.37158042744434344,0.31300570384042214
0.3439120438211383,0.36560518539220693
0.32915677656473097,0.31419346610311366
0.3909720140764315,0.42496620218380693
0.2969690623559035,0.25428812237273674
0.32082734339427293,0.34404378356208587
0.2988985824464115,0.24580384128192173
0.42375306913211963,0.3636768420008481
0.4655321036698561,0.4090142944089671
0.21093453433941436,0.20923190837591882
0.3433012229329093,0.34273531582454747
0.49993968735915123,0.39703899429343603
0.5050756654962658,0.4040161789268713
0.3695837576037312,0.3537418100873221
0.49162247637290885,0.3892431797467346
0.5002606061678396,0.3663677557162808
0.565264468604221,0.43840830638921424
0.5187892622798155,0.4125863737932007
0.5127697705454479,0.4014237261754475
0.4542342327565126,0.3529132791054739
0.4327236950902087,0.2650038968279283
0.4301526455254141,0.3313647680628026
0.414979541824849,0.38194227065599157
0.34242053581645326,0.29188075181139883
0.5197684451598287,-0.26577014888050265
0.5477590052450884,-0.34761857608427776
0.5148428727235199,-0.3491886717944272
0.5197723187567752,-0.37311240265833384
0.42240360315591025,-0.29904197861921705
0.5140068539356605,-0.34039956000771154
0.5585822898898571,-0.28529785760895265
0.5247756033306956,-0.2846096906766367
0.5731899718183717,-0.34648984081864737
0.490850229244998,-0.31456190880335794
0.5566402688309701,-0.2890993970732633
0.5338611308085573,-0.33736470375182476
0.5626068985317744,-0.31305424149993843
0.44655631169515847,-0.19700814373887285
0.23745475534799845,-0.1079736086796562
0.5560977546483595,-0.30899398913115306
0.391288126605629,-0.20554054878352984
0.6069316675668535,-0.2958998606623971
0.649129757454483,-0.3367784897906955
0.5759390050288206,-0.29279450634673065
0.6278802938467327,-0.2877885164814969
0.5470542421125836,-0.3112360026162372
0.6037818933761578,-0.3340447645867367
0.48810843562104317,-0.17276112660343243
0.4640284794415982,-0.26137244514290714
0.4383770585493775,-0.24132290410641755
0.5012664953186684,-0.24187812702841485
0.653863825097622,-0.24631740027134763
0.6968731773237723,-0.2854713636683479
0.5743147246145052,-0.2731238256083194
0.5250960384757941,-0.29080472888647907
0.670532727039319,-0.294171315171129
0.6151265678215552,-0.2447510946313828
0.6338071453828251,-0.2616431232109505
0.5573838836015683,-0.23834493170607218
0.5761699168503895,-0.2677448197966562
0.5061378880988533,-0.16884357743186199
0.7077740794292957,-0.33997879718369023
0.6069183837146767,-0.25533877079079975
0.5192013838383609,-0.2650204101410863
0.6760415813660386,-0.2751947766986297
0.40817207946817674,-0.20146096756548143
0.6310084376483306,-0.25215991987412356
0.7112684710102405,-0.2930862906468194
0.6572873774536695,-0.2455934753949083
0.6852992608399426,-0.26397598133667277
0.616856250510228,-0.26153491527073813
0.7603081794399872,-0.27214644536342325
0.7155105331712994,-0.2739958317383577
0.5543857780946313,-0.1839778030811187
0.653599786803354,-0.22113507730871715
0.5786105912058612,-0.16923956721391112
0.7551172926575498,-0.30421278266555307
0.7119400554424129,-0.25476004797203433
0.7189544993295811,-0.2745460774981814
0.5281172579092015,-0.13372805334033203
0.6644837400232813,-0.22972453439538923
0.7941192030876862,-0.2399529344476729
0.684663088813913,-0.2894391466934909
0.8128768099199,-0.25790073746544084
0.7447911639515876,-0.23907673180128558
0.7148630534650784,-0.22588039558958048
0.7137015881315494,0.2308134399829962
0.6700951716120463,0.21149816910817684
0.7260506715205759,0.23437873876242254
0.5407888382433488,0.15871053070890945
0.8019401177568101,0.24812528798118133
0.6755191021591616,0.18591969140323916
0.6758640169060485,0.24123807295520516
0.7453101337340747,0.20158454115027824
0.6928156853773284,0.20938595705807375
0.6134065949157732,0.25521628703488997
0.6481622562447198,0.22180092030741835
0.4380077342890204,0.20132557557246764
0.83764674670352,0.2459349403911269
0.8475419970728124,0.24139160395496728
0.7675483940294089,0.20859467697382633
0.7290779429094801,0.19506042017621014
0.780775319464729,0.2283663902852921
0.8434274339341745,0.25519870759470153
0.8630383322788373,0.2606695800515261
0.3168059566409223,0.16026802478045057
0.6982975690630909,0.1999799636071167
0.6853722555599375,0.15678691722811566
0.762998330709566,0.2186428394075312
0.7545594729692418,0.19918709371855414
0.5608526256608493,0.17651155763035456
0.7166674701490852,0.19796555208946612
0.8357595122725214,0.2156653626789839
0.8742869346707564,0.23146182530785325
0.6787158661886681,0.15792543346798427
0.43091132958652034,0.1292563305492419
0.8636273991488953,0.2332645747739561
0.6290536485543334,0.1984220504733745
0.7420334526601967,0.16343404938682088
0.7579101407558781,0.19516522334333603
0.7606319193725364,0.20336409688115448
0.9395122083330848,0.2361814257993053
0.4014774076758227,0.05596459231204241
0.7121450827857437,0.18759653479678348
0.480351904576369,0.13192702023826067
0.6954671111417122,0.163303159218777
0.8979709805936478,0.22433843231034406
0.7941136277729621,0.2160617675439726
0.7607891312462692,0.1972172098727366
0.7847884514439374,0.1967692827048786
0.8870818180569038,0.22206734367558373
0.5765370722697112,0.1324123423242843
0.7017397047179827,0.1967568649330005
0.799757134456008,0.16658124856536471
0.8002233714105167,0.17286049113482202
0.8775065146385683,0.20828234949213842
0.8695973852409099,0.20877980312789493
0.8227399884210221,0.2019192699885629
0.3440653880569968,0.16675109966001092
0.715002617412015,0.17888994867171573
0.5087776295936379,0.1916112153725241
0.8963902645637551,0.21180053127488196
0.8382997345791743,0.17926605215315508
0.8883866468911564,0.19307799130173287
0.6475997421863924,0.17293412413418316
0.8048449900040894,0.20564833019811912
0.8292794680311044,0.15116594330430727
0.8294336958258891,0.166465083855787
0.7836302009341821,-0.1742419278247542
0.720469504240423,-0.14281416565039187
0.7786785169280028,-0.15209339909431263
0.8507402477714665,-0.18032181747701023
0.6937831266145953,-0.1564830703370871
0.41090009654347504,-0.08993843963036184
0.8730812281318417,-0.15676097293251268
0.6045618898874464,-0.09579172715455019
0.7829838147648229,-0.17326319326394854
0.8327167030955565,-0.17409576081286063
0.8623860634975523,-0.1862419237861792
0.7079602924540582,-0.1384468703364007
0.7640528325837345,-0.1683482215282709
0.8352890931308148,-0.1742332332150915
0.6807116748830013,-0.14749122979239293
0.24944678712092555,0.05295997093682915
0.9180134469972455,-0.1762875003984863
0.947842186155119,-0.19614287291413965
0.536047214367798,-0.1264513260529805
0.8929407239140076,-0.16399365344926561
0.7234950269693943,-0.16914230622354462
0.7616451550649941,-0.11515555726514123
0.9161665794182026,-0.17426828094041605
0.8796582435648964,-0.17461319959756005
0.8319242579964171,-0.14933506768146124
0.9339662969582135,-0.1819090712558817
0.5209939068372038,-0.04970813946589773
0.625092402561834,-0.12244585185719381
0.7899266288992721,-0.1304744693858387
0.9223086101099663,-0.16828615675939565
0.5435679383076075,-0.1183655947782198
0.6660803525798458,-0.12454917037628915
0.6443168214129477,-0.13302188020481742
0.6557808178645418,-0.08852205468632572
0.5809994015772418,-0.14153871358003325
0.6247272947331733,-0.09279745031248035
0.5622271770774937,-0.14742854713841894
0.7009444523856986,-0.08222090615567489
0.8080757444732879,-0.11189507175869981
0.8900020295268481,-0.15615504927300014
0.616312015517987,-0.1558732393841503
0.6138837002591144,-0.1829422292994992
0.7288284670533397,-0.14257504041210547
0.9118224952858985,-0.15861442264962894
0.8228048343915931,-0.1251614710194035
0.880021552599831,-0.15793027462606485
0.6996866729677278,-0.12455997871170317
0.8970566292652417,-0.15856348303742213
0.8707511579758115,-0.15384399668789125
0.8187252257207752,-0.1734968762598232
0.6546285139868436,-0.1308084240168685
0.8026634595412426,-0.16997565302144083
0.4631410118960605,-0.10146306104190855
0.6505961578198024,-0.12434509584546283
0.8107627380066069,-0.16119471067078905
0.8709764408732005,-0.15907300160537693
0.8090131040319185,-0.11736744406551013
0.22473809765096342,-0.04422236287563847
0.7423239690727387,-0.1256007289018807
0.6387895288812587,-0.1409713098037386
0.8092884557953112,-0.12509493367772445
0.8654995323961943,-0.15731812120163138


==> data/Spectral_Procrustes/Spectral-Procrustes_PBA-result.csv <==
i,cost
0.5,235.57162278009957
1.0,235.57162278009957
2.0,235.57162278009957
3.0,235.57162278009957
4.0,235.57109888411176
5.0,235.57109888411176
6.0,235.55710024558311
7.0,235.54404189459862
8.0,235.5319256589874
9.0,235.52075245049159
10.0,235.51052290339078
11.0,235.50123733654357
12.0,235.49289570422053
13.0,235.48549753070634
14.0,235.47904182047168
15.0,235.47352692975062
16.0,235.46895037324646
17.0,235.46530851240374
18.0,235.46259600074578
19.0,235.4608046337939
20.0,235.45992020032782
21.0,235.4599047726129
22.0,235.4599047726129
23.0,235.45980432221543
24.0,235.45980432221543
25.0,235.45980381418096
26.0,235.45980381418096
27.0,235.4598037314523
28.0,235.4598037314523
29.0,235.4598037314523
30.0,235.4598037279529
31.0,235.4598037279529


==> data/Spectral_Procrustes/Spectral-Procrustes_RCBM-result.csv <==
i,cost
0.5,235.57162278009957
1.0,235.57162278009957
2.0,235.57162278009957
3.0,235.57162278009957
4.0,235.57162278009957
5.0,235.57162278009957
6.0,235.57162278009957
7.0,235.57162278009957
8.0,235.55303154471008
9.0,235.55303154471008
10.0,235.5113970138071
11.0,235.5113970138071
12.0,235.4954693408207
13.0,235.4954693408207
14.0,235.4954693408207
15.0,235.47199256089053
16.0,235.47199256089053
17.0,235.47199256089053
18.0,235.47199256089053
19.0,235.47017199654218
20.0,235.46743485913632
21.0,235.46743485913632
22.0,235.4635751220673
23.0,235.4635751220673
24.0,235.4635751220673
25.0,235.4635751220673
26.0,235.461758216656
27.0,235.461758216656
28.0,235.461758216656
29.0,235.4616533655915
30.0,235.4616533655915
31.0,235.4616533655915
32.0,235.46028456402118
33.0,235.46028456402118
34.0,235.46028456402118
35.0,235.46028456402118
36.0,235.46028456402118
37.0,235.4602353105437
38.0,235.4602353105437
39.0,235.46001244564332
40.0,235.46001244564332
41.0,235.46001244564332
42.0,235.46001244564332
43.0,235.4600017915377
44.0,235.45986095326137
45.0,235.45986095326137
46.0,235.45986095326137
47.0,235.45986095326137
48.0,235.45986095326137
49.0,235.4598603379898
50.0,235.45984387988463
51.0,235.45984387988463
52.0,235.45983578054552
53.0,235.45983190229737
54.0,235.45983190229737
55.0,235.4598240002934
56.0,235.4598240002934
57.0,235.4598240002934
58.0,235.45981065144568
59.0,235.45981065144568
60.0,235.45981065144568
61.0,235.45981065144568
62.0,235.45981024923918
63.0,235.45980914741963
64.0,235.45980914741963
65.0,235.45980629272526
66.0,235.45980629272526
67.0,235.45980629272526
68.0,235.45980629272526
69.0,235.4598055263047
70.0,235.4598055263047
71.0,235.4598055263047
72.0,235.4598055263047
73.0,235.45980440185312
74.0,235.45980440185312
75.0,235.4598043671069
76.0,235.4598043671069
77.0,235.4598038448449
78.0,235.4598038448449
79.0,235.4598038448449
80.0,235.4598038448449
81.0,235.4598038448449
82.0,235.4598038246027
83.0,235.4598038246027
84.0,235.45980373815712
85.0,235.45980373815712
86.0,235.45980373815712
87.0,235.45980373815712
88.0,235.45980373815712
89.0,235.4598037337391
90.0,235.4598037337391
91.0,235.4598037337391
92.0,235.4598037337391
93.0,235.4598037337391
94.0,235.4598037337391
95.0,235.4598037337391
96.0,235.45980372854766
97.0,235.45980372854766
98.0,235.45980372771464
99.0,235.45980372771464


==> data/Spectral_Procrustes/Spectral-Procrustes_SGM-result.csv <==
i,cost
0.5,235.57162278009957
1.0,239.03695781891486
2.0,236.06414629997988
3.0,235.46845463598274
4.0,235.65651428602325
5.0,235.46591906579428
6.0,235.5499381575544
7.0,235.46337417303056
8.0,235.51576163290292
9.0,235.46136518071438
10.0,235.4995137001707
11.0,235.46056518982343
12.0,235.48862476254322
13.0,235.46043327590417
14.0,235.47988009381072
15.0,235.46054377610184
16.0,235.47448934034892
17.0,235.46044022399175
18.0,235.47165600744492
19.0,235.46023899073253
20.0,235.4699138114657
21.0,235.4600764122869
22.0,235.46863752977262
23.0,235.45997225531255
24.0,235.46756358994097
25.0,235.4599209369275
26.0,235.46647228131258
27.0,235.45992551367888
28.0,235.46522184426152
29.0,235.45997912981898
30.0,235.46418295217728
31.0,235.46000201479322
32.0,235.463586330363
33.0,235.45997566828842
34.0,235.46322692986217
35.0,235.45993763342972
36.0,235.4629646773268
37.0,235.4599035083097
38.0,235.46275037113332
39.0,235.45987626530422
40.0,235.46256484518545
41.0,235.45985571320324
42.0,235.462395812821
43.0,235.4598414204076
44.0,235.4622265506516
45.0,235.4598341986095
46.0,235.46201826849787
47.0,235.45983867722694
48.0,235.46171873800276
49.0,235.45986016769766
50.0,235.46141944110843
51.0,235.45987785743822
52.0,235.46124240384924
53.0,235.4598765624791
54.0,235.46114423028135
55.0,235.45986734585279
56.0,235.4610755968204
57.0,235.45985710943518
58.0,235.46101907588542
59.0,235.45984775122628
60.0,235.4609692909989
61.0,235.4598396307015
62.0,235.46092424305996
63.0,235.45983272144935
64.0,235.46088292527529
65.0,235.4598269114488
66.0,235.46084461644406
67.0,235.45982208936286
68.0,235.4608085464644
69.0,235.45981818727742
70.0,235.4607733527712
71.0,235.45981526400658
72.0,235.46073529307802
73.0,235.45981380666151
74.0,235.46068214179382
75.0,235.459815766225
76.0,235.46058942392818
77.0,235.45982475929483
78.0,235.46047947300684
79.0,235.45983479775532
80.0,235.46041270597306
81.0,235.45983688587282
82.0,235.46037977986177
83.0,235.45983469592483
84.0,235.46035883388598
85.0,235.45983151992684
86.0,235.46034187491128
87.0,235.45982834585357
88.0,235.46032669161858
89.0,235.459825406359
90.0,235.46031262673392
91.0,235.45982274213924
92.0,235.4602994374523
93.0,235.45982034543866
94.0,235.46028700351422
95.0,235.45981819669095
96.0,235.46027524736084
97.0,235.45981627441583
98.0,235.4602641090426
99.0,235.45981455810895
100.0,235.4602535372784
101.0,235.45981302907907
102.0,235.46024348442174
103.0,235.45981167082115
104.0,235.46023390123003
105.0,235.45981046955427
106.0,235.46022472459535
107.0,235.45980941600138
108.0,235.46021583979626
109.0,235.45980851172132
110.0,235.4602069384053
111.0,235.45980779404132
112.0,235.46019692569095
113.0,235.4598074425774
114.0,235.46018152543607
115.0,235.45980821021675
116.0,235.4601493403577
117.0,235.4598120093599
118.0,235.4601036933344
119.0,235.45981737407652
120.0,235.4600746527697
121.0,235.4598192826254
122.0,235.46006198722276
123.0,235.45981890612666
124.0,235.4600549992768
125.0,235.45981792380292
126.0,235.46004960874262
127.0,235.45981685385792
128.0,235.46004476867216
129.0,235.45981581895222
130.0,235.4600402123565
131.0,235.45981484555256
132.0,235.4600358620471
133.0,235.45981393711378
134.0,235.46003168864948
135.0,235.45981309141627
136.0,235.4600276770242
137.0,235.45981230489022
138.0,235.46002381664775
139.0,235.4598115737778
140.0,235.46002009888795
141.0,235.45981089445303
142.0,235.4600165160993
143.0,235.45981026350842
144.0,235.46001306130108
145.0,235.45980967777047
146.0,235.46000972802358
147.0,235.45980913429247
148.0,235.4600065102386
149.0,235.45980863034006
150.0,235.4600034023001
151.0,235.4598081633764
152.0,235.46000039891004
153.0,235.45980773104748
154.0,235.45999749507354
155.0,235.45980733117
156.0,235.4599946860513
157.0,235.45980696172154
158.0,235.45999196727308
159.0,235.4598066208396
160.0,235.4599893341498
161.0,235.4598063068394
162.0,235.4599867815395
163.0,235.45980601829487
164.0,235.45998430203997
165.0,235.45980575432986
166.0,235.4599818797162
167.0,235.4598055157406
168.0,235.45997946444794
169.0,235.45980530968575
170.0,235.4599768551405
171.0,235.45980517132998
172.0,235.45997314298617
173.0,235.4598052678393
174.0,235.45996466729653
175.0,235.45980627016613
176.0,235.45994639303552
177.0,235.45980890010793
178.0,235.45992940484786
179.0,235.45981080132574
180.0,235.45992196690207
181.0,235.45981112707835
182.0,235.45991892744718
183.0,235.45981090214016
184.0,235.4599170421794
185.0,235.45981056070332
186.0,235.45991545252426
187.0,235.459810206733
188.0,235.45991396365625
189.0,235.45980986278238
190.0,235.4599125296809
191.0,235.4598095334467
192.0,235.4599111383071
193.0,235.45980921927213
194.0,235.45990978527686
195.0,235.45980891986383
196.0,235.45990846841693
197.0,235.4598086346134
198.0,235.45990718616554
199.0,235.45980836288211
200.0,235.45990593718113
201.0,235.45980810404635
202.0,235.45990472022962
203.0,235.45980785750982
204.0,235.45990353414845
205.0,235.45980762270617
206.0,235.4599023778345
207.0,235.4598073990989
208.0,235.45990125023607
209.0,235.45980718617747
210.0,235.4599001503491
211.0,235.45980698345926
212.0,235.45989907721503
213.0,235.45980679048583
214.0,235.45989802991764
215.0,235.4598066068216
216.0,235.45989700758034
217.0,235.45980643205354
218.0,235.45989600936554
219.0,235.45980626578935
220.0,235.45989503447026
221.0,235.45980610765577
222.0,235.45989408212614
223.0,235.45980595729867
224.0,235.45989315159753
225.0,235.45980581437996
226.0,235.4598922421789
227.0,235.45980567857978
228.0,235.45989135319388
229.0,235.45980554959226
230.0,235.45989048399412
231.0,235.45980542712698
232.0,235.4598896339571
233.0,235.45980531090706
234.0,235.45988880248578
235.0,235.45980520066863
236.0,235.45988798900626
237.0,235.45980509616064
238.0,235.45988719296722
239.0,235.4598049971429
240.0,235.45988641383872
241.0,235.45980490338798
242.0,235.45988565110977
243.0,235.4598048146775
244.0,235.4598849042844
245.0,235.4598047308045
246.0,235.45988417287475
247.0,235.45980465157388
248.0,235.45988345636988
249.0,235.45980457680616
250.0,235.45988275413768
251.0,235.45980450635597
252.0,235.4598820650203
253.0,235.45980444018608
254.0,235.459881385582
255.0,235.459804378694
256.0,235.45988070176077
257.0,235.45980432428803
258.0,235.45987994570532
259.0,235.45980428959905
260.0,235.45987876440302
261.0,235.4598043417347
262.0,235.45987553316564
263.0,235.4598047872366
264.0,235.45986752471077
265.0,235.45980605132064
266.0,235.45985983864492
267.0,235.45980701406685
268.0,235.45985671473903
269.0,235.4598072172194
270.0,235.45985562094924
271.0,235.45980716396235
272.0,235.45985501647291
273.0,235.45980705733623
274.0,235.45985452105194
275.0,235.4598069427504
276.0,235.45985405551855
277.0,235.4598068294226
278.0,235.45985360322706
279.0,235.45980671918522
280.0,235.45985316040563
281.0,235.45980661234466
282.0,235.45985272603212
283.0,235.4598065088831
284.0,235.459852299703
285.0,235.45980640871244
286.0,235.45985188116526
287.0,235.4598063117312
288.0,235.45985147020727
289.0,235.45980621783804
290.0,235.4598510666326
291.0,235.45980612693413
292.0,235.45985067025393
293.0,235.4598060389238
294.0,235.45985028089044
295.0,235.45980595371518
296.0,235.4598498983673
297.0,235.45980587121943
298.0,235.45984952251544
299.0,235.45980579135116
300.0,235.45984915317095
301.0,235.4598057140275
302.0,235.45984879017496
303.0,235.4598056391698
304.0,235.45984843337396
305.0,235.45980556670057
306.0,235.4598480826188
307.0,235.45980549654618
308.0,235.45984773776493
309.0,235.45980542863558
310.0,235.45984739867257
311.0,235.4598053628999
312.0,235.45984706520585
313.0,235.4598052992725
314.0,235.45984673723342
315.0,235.45980523768964
316.0,235.45984641462712
317.0,235.459805178089
318.0,235.4598460972632
319.0,235.45980512041154
320.0,235.45984578502114
321.0,235.4598050645988
322.0,235.45984547778446
323.0,235.45980501059557
324.0,235.45984517543985
325.0,235.4598049583479
326.0,235.4598448778771
327.0,235.45980490780354
328.0,235.45984458498904
329.0,235.45980485891246
330.0,235.4598442966724
331.0,235.45980481162613
332.0,235.45984401282604
333.0,235.45980476589693
334.0,235.45984373335187
335.0,235.45980472167975
336.0,235.45984345815458
337.0,235.45980467893122
338.0,235.4598431871417
339.0,235.45980463760802
340.0,235.4598429202231
341.0,235.45980459766923
342.0,235.4598426573112
343.0,235.45980455907534
344.0,235.45984239832075
345.0,235.45980452178725
346.0,235.4598421431689
347.0,235.4598044857681
348.0,235.45984189177537
349.0,235.45980445098186
350.0,235.45984164406158
351.0,235.4598044173932
352.0,235.45984139995068
353.0,235.45980438496846
354.0,235.45984115936892
355.0,235.45980435367483
356.0,235.4598409222437
357.0,235.45980432348054
358.0,235.4598406885047
359.0,235.45980429435474
360.0,235.4598404580833
361.0,235.45980426626778
362.0,235.45984023091262
363.0,235.45980423919056
364.0,235.45984000692766
365.0,235.45980421309523
366.0,235.45983978606478
367.0,235.45980418795452
368.0,235.45983956826248
369.0,235.45980416374215
370.0,235.4598393534602
371.0,235.45980414043257
372.0,235.4598391415996
373.0,235.45980411800105
374.0,235.45983893262306
375.0,235.4598040964237
376.0,235.45983872647457
377.0,235.45980407567714
378.0,235.4598385230997
379.0,235.4598040557385
380.0,235.45983832244244
381.0,235.45980403658683
382.0,235.4598381244424
383.0,235.4598040182026
384.0,235.45983792900813
385.0,235.45980400057232
386.0,235.45983773589978
387.0,235.45980398371256
388.0,235.4598375441045
389.0,235.45980396778822
390.0,235.45983734835832
391.0,235.4598039537851
392.0,235.45983711854598
393.0,235.45980394751012
394.0,235.4598366764051
395.0,235.459803983589
396.0,235.4598351457222
397.0,235.45980422982632
398.0,235.45983131795413
399.0,235.4598048628386
400.0,235.4598281510278
401.0,235.4598052657106
402.0,235.45982705478852
403.0,235.459805342995
404.0,235.4598267128965
405.0,235.45980532776846
406.0,235.45982653246074
407.0,235.45980529473997
408.0,235.45982638431866
409.0,235.45980525897878
410.0,235.45982624382333
411.0,235.45980522331817
412.0,235.45982610625086
413.0,235.45980518828637
414.0,235.45982597065128
415.0,235.45980515397403
416.0,235.45982583680865
417.0,235.45980512038682
418.0,235.45982570465384
419.0,235.45980508751273
420.0,235.45982557414862
421.0,235.45980505533686
422.0,235.4598254452632
423.0,235.45980502384432
424.0,235.4598253179678
425.0,235.45980499302047
426.0,235.45982519223548
427.0,235.45980496285026
428.0,235.45982506803855
429.0,235.45980493331982
430.0,235.4598249453512
431.0,235.45980490441508
432.0,235.45982482414715
433.0,235.4598048761225
434.0,235.45982470440137
435.0,235.45980484842934
436.0,235.45982458608876
437.0,235.45980482132208
438.0,235.4598244691857
439.0,235.4598047947887
440.0,235.45982435366818
441.0,235.45980476881684
442.0,235.45982423951284
443.0,235.45980474339476
444.0,235.45982412669727
445.0,235.4598047185103
446.0,235.4598240151995
447.0,235.45980469415247
448.0,235.45982390499717
449.0,235.45980467031038
450.0,235.45982379606983
451.0,235.45980464697297
452.0,235.45982368839617
453.0,235.45980462412962
454.0,235.4598235819559
455.0,235.4598046017701
456.0,235.459823476729
457.0,235.45980457988463
458.0,235.45982337269623
459.0,235.4598045584632
460.0,235.45982326983804
461.0,235.4598045374961
462.0,235.45982316813598
463.0,235.4598045169742
464.0,235.45982306757182
465.0,235.4598044968883
466.0,235.45982296812696
467.0,235.45980447722937
468.0,235.45982286978418
469.0,235.45980445798898
470.0,235.45982277252665
471.0,235.45980443915855
472.0,235.45982267633667
473.0,235.45980442072926
474.0,235.4598225811981
475.0,235.4598044026938
476.0,235.4598224870944
477.0,235.4598043850438
478.0,235.45982239401005
479.0,235.45980436777137
480.0,235.45982230192914
481.0,235.45980435086926
482.0,235.45982221083636
483.0,235.45980433433022
484.0,235.45982212071675
485.0,235.4598043181464
486.0,235.45982203155586
487.0,235.45980430231128
488.0,235.45982194333868
489.0,235.4598042868179
490.0,235.45982185605158
491.0,235.45980427165935
492.0,235.4598217696803
493.0,235.45980425682882
494.0,235.45982168421153
495.0,235.45980424232022
496.0,235.4598215996319
497.0,235.4598042281272
498.0,235.45982151592813
499.0,235.45980421424358
500.0,235.45982143308737
501.0,235.45980420066317
502.0,235.45982135109685
503.0,235.4598041873802
504.0,235.45982126994483
505.0,235.45980417438895
506.0,235.4598211896185
507.0,235.45980416168342
508.0,235.4598211101061
509.0,235.45980414925845
510.0,235.45982103139625
511.0,235.4598041371087
512.0,235.45982095347716
513.0,235.4598041252287
514.0,235.4598208763377
515.0,235.45980411361305
516.0,235.45982079996642
517.0,235.4598041022574
518.0,235.45982072435288
519.0,235.45980409115595
520.0,235.45982064948643
521.0,235.45980408030456
522.0,235.45982057535653
523.0,235.45980406969784
524.0,235.4598205019526
525.0,235.45980405933176
526.0,235.45982042926497
527.0,235.4598040492015
528.0,235.45982035728323
529.0,235.45980403930244
530.0,235.4598202859981
531.0,235.45980402963053
532.0,235.45982021539982
533.0,235.45980402018142
534.0,235.45982014547914
535.0,235.45980401095093
536.0,235.45982007622658
537.0,235.45980400193488
538.0,235.45982000763286
539.0,235.45980399312947
540.0,235.45981993968965
541.0,235.45980398453054
542.0,235.4598198723878
543.0,235.45980397613442
544.0,235.45981980571892
545.0,235.45980396793715
546.0,235.45981973967434
547.0,235.4598039599352
548.0,235.4598196742458
549.0,235.45980395212518
550.0,235.4598196094252
551.0,235.45980394450322
552.0,235.45981954520462
553.0,235.4598039370658
554.0,235.4598194815756
555.0,235.45980392980996
556.0,235.45981941853103
557.0,235.45980392273194
558.0,235.45981935606312
559.0,235.45980391582876
560.0,235.45981929416396
561.0,235.45980390909696
562.0,235.4598192328267
563.0,235.4598039025337
564.0,235.45981917204386
565.0,235.45980389613592
566.0,235.45981911180832
567.0,235.45980388990054
568.0,235.45981905211312
569.0,235.45980388382458
570.0,235.45981899295094
571.0,235.45980387790485
572.0,235.4598189343157
573.0,235.4598038721391
574.0,235.45981887620016
575.0,235.45980386652423
576.0,235.45981881859805
577.0,235.45980386105774
578.0,235.45981876150273
579.0,235.45980385573662
580.0,235.4598187049079
581.0,235.4598038505586
582.0,235.45981864880721
583.0,235.45980384552075
584.0,235.4598185931947
585.0,235.459803840621
586.0,235.45981853806407
587.0,235.4598038358567
588.0,235.45981848340813
589.0,235.45980383122568
590.0,235.45981842921466
591.0,235.4598038267267
592.0,235.45981837544423
593.0,235.45980382236408
594.0,235.45981832188556
595.0,235.4598038181759
596.0,235.45981826724696
597.0,235.45980381441146
598.0,235.45981820309487
599.0,235.45980381272759
600.0,235.45981807297707
601.0,235.4598038242578
602.0,235.45981754851096
603.0,235.45980391319196
604.0,235.4598159330606
605.0,235.4598041958705
606.0,235.45981439440337
607.0,235.4598044089067
608.0,235.45981386627196
609.0,235.45980445664068
610.0,235.45981372844773
611.0,235.45980445632935
612.0,235.45981367005047
613.0,235.45980444711202
614.0,235.45981362600125
615.0,235.45980443646408
616.0,235.45981358476038
617.0,235.459804425691
618.0,235.45981354430515
619.0,235.45980441502036
620.0,235.4598135042718
621.0,235.4598044044908
622.0,235.45981346459146
623.0,235.45980439410735
624.0,235.45981342524811
625.0,235.45980438386925
626.0,235.45981338623523
627.0,235.45980437377486
628.0,235.4598133475485
629.0,235.4598043638218
630.0,235.45981330918434
631.0,235.45980435400836
632.0,235.45981327113867
633.0,235.45980434433207
634.0,235.45981323340789
635.0,235.45980433479147
636.0,235.45981319598795
637.0,235.4598043253843
638.0,235.45981315887585
639.0,235.4598043161085
640.0,235.4598131220677
641.0,235.4598043069622
642.0,235.45981308555966
643.0,235.4598042979437
644.0,235.45981304934895
645.0,235.4598042890509
646.0,235.45981301343173
647.0,235.45980428028236
648.0,235.45981297780477
649.0,235.45980427163605
650.0,235.45981294246448
651.0,235.4598042631102
652.0,235.4598129074081
653.0,235.45980425470307
654.0,235.45981287263223
655.0,235.45980424641303
656.0,235.45981283813322
657.0,235.45980423823858
658.0,235.4598128039088
659.0,235.4598042301779
660.0,235.45981276995508
661.0,235.45980422222942
662.0,235.45981273626987
663.0,235.4598042143911
664.0,235.45981270284935
665.0,235.45980420666208
666.0,235.45981266969096
667.0,235.4598041990406
668.0,235.45981263679204
669.0,235.45980419152522
670.0,235.45981260414928
671.0,235.45980418411426
672.0,235.45981257176004
673.0,235.45980417680613
674.0,235.45981253962165
675.0,235.45980416959978
676.0,235.45981250773104
677.0,235.4598041624935
678.0,235.45981247608594
679.0,235.45980415548613
680.0,235.45981244468337
681.0,235.45980414857593
682.0,235.4598124135209
683.0,235.45980414176228
684.0,235.45981238259589
685.0,235.459804135043
686.0,235.45981235190555
687.0,235.45980412841726
688.0,235.45981232144774
689.0,235.45980412188374
690.0,235.45981229121938
691.0,235.45980411544102
692.0,235.45981226121876
693.0,235.45980410908788
694.0,235.4598122314432
695.0,235.45980410282328
696.0,235.45981220188992
697.0,235.45980409664588
698.0,235.45981217255704
699.0,235.45980409055448
700.0,235.4598121434421
701.0,235.45980408454795
702.0,235.45981211454264
703.0,235.45980407862524
704.0,235.45981208585667
705.0,235.45980407278483
706.0,235.45981205738175
707.0,235.4598040670261
708.0,235.45981202911588
709.0,235.45980406134777
710.0,235.45981200105666
711.0,235.45980405574846
712.0,235.45981197320205
713.0,235.45980405022763
714.0,235.45981194554975
715.0,235.4598040447839
716.0,235.45981191809838
717.0,235.4598040394163
718.0,235.45981189084517
719.0,235.45980403412406
720.0,235.45981186378816
721.0,235.45980402890538
722.0,235.45981183692558
723.0,235.4598040237603
724.0,235.45981181025545
725.0,235.4598040186873
726.0,235.45981178377554
727.0,235.45980401368558
728.0,235.45981175748415
729.0,235.45980400875396
730.0,235.4598117313793
731.0,235.45980400389192
732.0,235.45981170545932
733.0,235.45980399909803
734.0,235.459811679722
735.0,235.45980399437187
736.0,235.4598116541658
737.0,235.4598039897123
738.0,235.4598116287887
739.0,235.4598039851184
740.0,235.45981160358923
741.0,235.45980398058964
742.0,235.45981157856525
743.0,235.45980397612485
744.0,235.45981155371538
745.0,235.45980397172332
746.0,235.4598115290375
747.0,235.45980396738435
748.0,235.45981150453028
749.0,235.4598039631067
750.0,235.45981148019192
751.0,235.45980395888975
752.0,235.45981145602082
753.0,235.45980395473296
754.0,235.45981143201544
755.0,235.4598039506356
756.0,235.45981140817358
757.0,235.45980394659657
758.0,235.4598113844946
759.0,235.4598039426156
760.0,235.45981136097623
761.0,235.4598039386912
762.0,235.459811337617
763.0,235.4598039348231
764.0,235.4598113144157
765.0,235.4598039310106
766.0,235.45981129137064
767.0,235.45980392725303
768.0,235.45981126848002
769.0,235.4598039235494
770.0,235.45981124574286
771.0,235.4598039198996
772.0,235.45981122315726
773.0,235.459803916302
774.0,235.45981120072236
775.0,235.45980391275685
776.0,235.45981117843624
777.0,235.45980390926303
778.0,235.4598111562976
779.0,235.45980390582005
780.0,235.4598111343051
781.0,235.45980390242707
782.0,235.45981111245734
783.0,235.45980389908377
784.0,235.45981109075322
785.0,235.45980389578924
786.0,235.4598110691909
787.0,235.459803892543
788.0,235.45981104776948
789.0,235.45980388934447
790.0,235.4598110264874
791.0,235.45980388619307
792.0,235.45981100534368
793.0,235.45980388308791
794.0,235.45981098433668
795.0,235.4598038800287
796.0,235.4598109634655
797.0,235.459803877015
798.0,235.4598109427284
799.0,235.45980387404583
800.0,235.4598109221245
801.0,235.459803871121
802.0,235.4598109016527
803.0,235.45980386823976
804.0,235.45981088131163
805.0,235.45980386540182
806.0,235.45981086110004
807.0,235.45980386260635
808.0,235.45981084101675
809.0,235.4598038598527
810.0,235.4598108210609
811.0,235.45980385714086
812.0,235.45981080123087
813.0,235.4598038544698
814.0,235.45981078152593
815.0,235.45980385183947
816.0,235.4598107619448
817.0,235.45980384924917
818.0,235.45981074248613
819.0,235.45980384669846
820.0,235.4598107231493
821.0,235.45980384418658
822.0,235.45981070393302
823.0,235.45980384171324
824.0,235.4598106848363
825.0,235.45980383927812
826.0,235.4598106658577
827.0,235.45980383688064
828.0,235.45981064699654
829.0,235.4598038345201
830.0,235.45981062825172
831.0,235.45980383219649
832.0,235.45981060962234
833.0,235.45980382990908
834.0,235.45981059110696
835.0,235.45980382765742
836.0,235.45981057270504
837.0,235.45980382544138
838.0,235.45981055441567
839.0,235.4598038232602
840.0,235.4598105362372
841.0,235.45980382111358
842.0,235.45981051816946
843.0,235.45980381900108
844.0,235.45981050021092
845.0,235.4598038169221
846.0,235.4598104823609
847.0,235.4598038148766
848.0,235.45981046461853
849.0,235.459803812864
850.0,235.45981044698257
851.0,235.4598038108839
852.0,235.45981042945232
853.0,235.459803808936
854.0,235.45981041202697
855.0,235.4598038070198
856.0,235.4598103947054
857.0,235.45980380513478
858.0,235.45981037748695
859.0,235.4598038032809
860.0,235.4598103603707
861.0,235.45980380145764
862.0,235.45981034335549
863.0,235.4598037996645
864.0,235.45981032644096
865.0,235.4598037979014
866.0,235.459810309626
867.0,235.4598037961678
868.0,235.45981029290965
869.0,235.45980379446345
870.0,235.45981027629125
871.0,235.4598037927878
872.0,235.4598102597699
873.0,235.4598037911405
874.0,235.45981024334512
875.0,235.45980378952163
876.0,235.45981022701528
877.0,235.4598037879303
878.0,235.45981021078023
879.0,235.45980378636682
880.0,235.45981019463838
881.0,235.4598037848306
882.0,235.45981017858634
883.0,235.45980378332146
884.0,235.45981016261345
885.0,235.4598037818417
886.0,235.45981014667672
887.0,235.45980378039863
888.0,235.4598101305876
889.0,235.45980377902762
890.0,235.45981011349383
891.0,235.45980377789098
892.0,235.45981009144194
893.0,235.4598037777444
894.0,235.45981004609433
895.0,235.45980378209583
896.0,235.4598099016481
897.0,235.4598038053045
898.0,235.4598094863731
899.0,235.45980387726536
900.0,235.45980890629397
901.0,235.45980396725489
902.0,235.45980857039848
903.0,235.45980400864968
904.0,235.4598084555726
905.0,235.45980401817928
906.0,235.4598084170443
907.0,235.45980401807066
908.0,235.45980839806654
909.0,235.45980401560797
910.0,235.459808383807
911.0,235.45980401261147
912.0,235.45980837072287
913.0,235.45980400951194
914.0,235.45980835797602
915.0,235.45980400641076
916.0,235.45980834536607
917.0,235.4598040033324
918.0,235.45980833284398
919.0,235.4598040002826
920.0,235.45980832039683
921.0,235.4598039972621
922.0,235.45980830802145
923.0,235.4598039942717
924.0,235.45980829571644
925.0,235.45980399131008
926.0,235.45980828348118
927.0,235.45980398837784
928.0,235.45980827131487
929.0,235.4598039854746
930.0,235.4598082592172
931.0,235.45980398259968
932.0,235.45980824718723
933.0,235.4598039797531
934.0,235.4598082352245
935.0,235.45980397693458
936.0,235.45980822332882
937.0,235.45980397414377
938.0,235.45980821149948
939.0,235.45980397138035
940.0,235.459808199736
941.0,235.45980396864402
942.0,235.45980818803758
943.0,235.45980396593473
944.0,235.4598081764043
945.0,235.45980396325194
946.0,235.45980816483487
947.0,235.45980396059554
948.0,235.4598081533293
949.0,235.4598039579653
950.0,235.45980814188704
951.0,235.45980395536066
952.0,235.45980813050753
953.0,235.45980395278178
954.0,235.45980811919028
955.0,235.45980395022806
956.0,235.45980810793483
957.0,235.4598039476997
958.0,235.4598080967408
959.0,235.45980394519597
960.0,235.45980808560748
961.0,235.45980394271692
962.0,235.45980807453458
963.0,235.45980394026213
964.0,235.45980806352162
965.0,235.45980393783157
966.0,235.45980805256806
967.0,235.45980393542487
968.0,235.4598080416735
969.0,235.4598039330419
970.0,235.4598080308375
971.0,235.459803930682
972.0,235.45980802005977
973.0,235.45980392834542
974.0,235.45980800933958
975.0,235.459803926032
976.0,235.4598079986766
977.0,235.45980392374094
978.0,235.45980798807048
979.0,235.45980392147274
980.0,235.45980797752065
981.0,235.45980391922652
982.0,235.4598079670268
983.0,235.4598039170026
984.0,235.4598079565886
985.0,235.45980391480055
986.0,235.45980794620527
987.0,235.45980391262003
988.0,235.4598079358768
989.0,235.45980391046098
990.0,235.45980792560258
991.0,235.45980390832324
992.0,235.45980791538227
993.0,235.45980390620653
994.0,235.4598079052154
995.0,235.45980390411054
996.0,235.45980789510165
997.0,235.4598039020352
998.0,235.45980788504073
999.0,235.45980389998053
1000.0,235.4598078750319
1001.0,235.45980389794587
1002.0,235.4598078650752
1003.0,235.45980389593132
1004.0,235.45980785516977
1005.0,235.45980389393677
1006.0,235.4598078453158
1007.0,235.45980389196163
1008.0,235.45980783551235
1009.0,235.45980389000619
1010.0,235.45980782575933
1011.0,235.45980388806993
1012.0,235.45980781605644
1013.0,235.45980388615277
1014.0,235.4598078064032
1015.0,235.4598038842546
1016.0,235.4598077967996
1017.0,235.45980388237513
1018.0,235.45980778724459
1019.0,235.4598038805145
1020.0,235.45980777773826
1021.0,235.45980387867203
1022.0,235.45980776828023
1023.0,235.4598038768478
1024.0,235.45980775887037
1025.0,235.45980387504156
1026.0,235.4598077495078
1027.0,235.45980387325332
1028.0,235.45980774019242
1029.0,235.45980387148288
1030.0,235.459807730924
1031.0,235.4598038697299
1032.0,235.45980772170194
1033.0,235.45980386799437
1034.0,235.4598077125266
1035.0,235.45980386627593
1036.0,235.45980770339676
1037.0,235.45980386457484
1038.0,235.45980769431273
1039.0,235.4598038628905
1040.0,235.4598076852739
1041.0,235.45980386122278
1042.0,235.4598076762798
1043.0,235.45980385957188
1044.0,235.45980766733055
1045.0,235.4598038579372
1046.0,235.45980765842552
1047.0,235.45980385631913
1048.0,235.45980764956442
1049.0,235.45980385471685
1050.0,235.459807640747
1051.0,235.4598038531308
1052.0,235.45980763197292
1053.0,235.45980385156037
1054.0,235.45980762324197
1055.0,235.45980385000584
1056.0,235.45980761455394
1057.0,235.45980384846712
1058.0,235.45980760590825
1059.0,235.45980384694343
1060.0,235.45980759730475
1061.0,235.45980384543503
1062.0,235.45980758874313
1063.0,235.45980384394204
1064.0,235.45980758022307
1065.0,235.45980384246383
1066.0,235.45980757174428
1067.0,235.45980384100034
1068.0,235.4598075633067
1069.0,235.459803839552
1070.0,235.4598075549097
1071.0,235.4598038381178
1072.0,235.4598075465532
1073.0,235.4598038366984
1074.0,235.45980753823687
1075.0,235.45980383529312
1076.0,235.45980752996056
1077.0,235.45980383390204
1078.0,235.45980752172375
1079.0,235.4598038325252
1080.0,235.45980751352644
1081.0,235.45980383116202
1082.0,235.45980750536802
1083.0,235.45980382981293
1084.0,235.45980749724865
1085.0,235.45980382847753
1086.0,235.45980748916773
1087.0,235.45980382715555
1088.0,235.4598074811254
1089.0,235.459803825847
1090.0,235.4598074731209
1091.0,235.45980382455178
1092.0,235.459807465154
1093.0,235.45980382326988
1094.0,235.45980745722505
1095.0,235.45980382200088
1096.0,235.45980744933325
1097.0,235.45980382074484
1098.0,235.45980744147843
1099.0,235.45980381950181
1100.0,235.45980743366042
1101.0,235.4598038182716
1102.0,235.45980742587892
1103.0,235.45980381705363
1104.0,235.459807418134
1105.0,235.45980381584857
1106.0,235.45980741042484
1107.0,235.45980381465574
1108.0,235.4598074027516
1109.0,235.45980381347513
1110.0,235.45980739511407
1111.0,235.45980381230675
1112.0,235.45980738751172
1113.0,235.45980381115052
1114.0,235.45980737994458
1115.0,235.45980381000618
1116.0,235.45980737241254
1117.0,235.45980380887366
1118.0,235.45980736491487
1119.0,235.45980380775296
1120.0,235.45980735745167
1121.0,235.45980380664392
1122.0,235.45980735002283
1123.0,235.45980380554641
1124.0,235.45980734262793
1125.0,235.4598038044601
1126.0,235.45980733526685
1127.0,235.4598038033856
1128.0,235.4598073279391
1129.0,235.45980380232194
1130.0,235.459807320645
1131.0,235.45980380126963
1132.0,235.45980731338375
1133.0,235.4598038002283
1134.0,235.45980730615557
1135.0,235.45980379919789
1136.0,235.45980729896013
1137.0,235.45980379817829
1138.0,235.45980729179703
1139.0,235.4598037971696
1140.0,235.45980728466617
1141.0,235.4598037961712
1142.0,235.4598072775674
1143.0,235.45980379518397
1144.0,235.45980727050053
1145.0,235.45980379420678
1146.0,235.4598072634654
1147.0,235.45980379324004
1148.0,235.45980725646174
1149.0,235.45980379228357
1150.0,235.45980724948924
1151.0,235.45980379133755
1152.0,235.45980724254773
1153.0,235.45980379040137
1154.0,235.45980723563721
1155.0,235.4598037894752
1156.0,235.4598072287573
1157.0,235.45980378855916
1158.0,235.4598072219078
1159.0,235.45980378765304
1160.0,235.45980721508866
1161.0,235.45980378675654
1162.0,235.45980720829948
1163.0,235.45980378586972
1164.0,235.45980720154049
1165.0,235.45980378499252
1166.0,235.459807194811
1167.0,235.45980378412463
1168.0,235.45980718811106
1169.0,235.45980378326647
1170.0,235.45980718144042
1171.0,235.45980378241757
1172.0,235.459807174799
1173.0,235.45980378157793
1174.0,235.45980716818656
1175.0,235.45980378074748
1176.0,235.45980716160284
1177.0,235.45980377992626
1178.0,235.45980715504788
1179.0,235.4598037791139
1180.0,235.4598071485214
1181.0,235.45980377831046
1182.0,235.4598071420229
1183.0,235.4598037775161
1184.0,235.45980713555275
1185.0,235.4598037767304
1186.0,235.45980712911032
1187.0,235.45980377595353
1188.0,235.4598071226956
1189.0,235.4598037751853
1190.0,235.45980711630858
1191.0,235.4598037744255
1192.0,235.45980710994914
1193.0,235.45980377367445
1194.0,235.45980710361692
1195.0,235.45980377293156
1196.0,235.4598070973114
1197.0,235.4598037721973
1198.0,235.45980709103304
1199.0,235.45980377147106
1200.0,235.45980708478135
1201.0,235.45980377075313
1202.0,235.4598070785564
1203.0,235.45980377004375
1204.0,235.45980707235776
1205.0,235.459803769342
1206.0,235.45980706618522
1207.0,235.45980376864836
1208.0,235.4598070600391
1209.0,235.45980376796265
1210.0,235.4598070539187
1211.0,235.4598037672849
1212.0,235.45980704782406
1213.0,235.4598037666149
1214.0,235.45980704175506
1215.0,235.45980376595264
1216.0,235.45980703571166
1217.0,235.45980376529798
1218.0,235.4598070296936
1219.0,235.45980376465113
1220.0,235.4598070237003
1221.0,235.45980376401175
1222.0,235.45980701773183
1223.0,235.45980376337997
1224.0,235.4598070117869
1225.0,235.45980376275608
1226.0,235.45980700586267
1227.0,235.4598037621399
1228.0,235.45980699995064
1229.0,235.45980376153332
1230.0,235.45980699402241
1231.0,235.45980376094167
1232.0,235.45980698798348
1233.0,235.45980376038227
1234.0,235.45980698151226
1235.0,235.4598037599148
1236.0,235.45980697349722
1237.0,235.45980375974634
1238.0,235.4598069600982
1239.0,235.45980376059254
1240.0,235.45980692866766
1241.0,235.45980376479957
1242.0,235.4598068455943
1243.0,235.45980377844492
1244.0,235.4598066720068
1245.0,235.45980380741847
1246.0,235.4598064651776
1247.0,235.45980383889466
1248.0,235.45980633289113
1249.0,235.45980385604315
1250.0,235.45980627614833
1251.0,235.4598038618042
1252.0,235.4598062539632
1253.0,235.45980386288525
1254.0,235.45980624364773
1255.0,235.45980386242593
1256.0,235.45980623706578
1257.0,235.45980386149495
1258.0,235.45980623164417
1259.0,235.45980386042552
1260.0,235.45980622659343
1261.0,235.45980385931878
1262.0,235.45980622167122
1263.0,235.45980385820633
1264.0,235.45980621680334
1265.0,235.459803857098
1266.0,235.45980621196622
1267.0,235.4598038559959
1268.0,235.45980620715264
1269.0,235.45980385490196
1270.0,235.45980620235974
1271.0,235.45980385381597
1272.0,235.4598061975871
1273.0,235.4598038527378
1274.0,235.45980619283404
1275.0,235.45980385166746
1276.0,235.45980618810034
1277.0,235.45980385060506
1278.0,235.45980618338606
1279.0,235.45980384955064
1280.0,235.45980617869108
1281.0,235.4598038485037
1282.0,235.4598061740152
1283.0,235.45980384746474
1284.0,235.45980616935844
1285.0,235.45980384643343
1286.0,235.4598061647204
1287.0,235.45980384540954
1288.0,235.4598061601012
1289.0,235.45980384439343
1290.0,235.45980615550062
1291.0,235.4598038433846
1292.0,235.4598061509186
1293.0,235.45980384238337
1294.0,235.45980614635513
1295.0,235.45980384138923
1296.0,235.45980614181008
1297.0,235.45980384040283
1298.0,235.45980613728318
1299.0,235.4598038394236
1300.0,235.45980613277447
1301.0,235.45980383845142
1302.0,235.45980612828367
1303.0,235.45980383748667
1304.0,235.4598061238111
1305.0,235.4598038365288
1306.0,235.4598061193561
1307.0,235.45980383557813
1308.0,235.45980611491888
1309.0,235.45980383463416
1310.0,235.4598061104994
1311.0,235.4598038336976
1312.0,235.45980610609735
1313.0,235.45980383276785
1314.0,235.45980610171299
1315.0,235.45980383184482
1316.0,235.45980609734582
1317.0,235.45980383092868
1318.0,235.4598060929959
1319.0,235.45980383001933
1320.0,235.45980608866313
1321.0,235.45980382911657
1322.0,235.45980608434746
1323.0,235.45980382822074
1324.0,235.45980608004865
1325.0,235.45980382733114
1326.0,235.4598060757667
1327.0,235.45980382644845
1328.0,235.45980607150162
1329.0,235.4598038255722
1330.0,235.45980606725314
1331.0,235.4598038247023
1332.0,235.4598060630212
1333.0,235.4598038238391
1334.0,235.45980605880587
1335.0,235.4598038229821
1336.0,235.45980605460687
1337.0,235.45980382213145
1338.0,235.45980605042433
1339.0,235.45980382128698
1340.0,235.45980604625794
1341.0,235.45980382044903
1342.0,235.45980604210754
1343.0,235.45980381961718
1344.0,235.45980603797332
1345.0,235.45980381879124
1346.0,235.45980603385516
1347.0,235.45980381797173
1348.0,235.45980602975277
1349.0,235.4598038171581
1350.0,235.4598060256663
1351.0,235.45980381635067
1352.0,235.4598060215952
1353.0,235.45980381554932
1354.0,235.45980601754
1355.0,235.45980381475354
1356.0,235.45980601350016
1357.0,235.45980381396387
1358.0,235.45980600947576
1359.0,235.45980381318
1360.0,235.45980600546682
1361.0,235.45980381240227
1362.0,235.45980600147337
1363.0,235.45980381162985
1364.0,235.4598059974948
1365.0,235.4598038108635
1366.0,235.45980599353132
1367.0,235.45980381010287
1368.0,235.459805989583
1369.0,235.45980380934768
1370.0,235.4598059856497
1371.0,235.45980380859834
1372.0,235.45980598173108
1373.0,235.45980380785426
1374.0,235.4598059778275
1375.0,235.45980380711603
1376.0,235.45980597393833
1377.0,235.45980380638278
1378.0,235.459805970064
1379.0,235.45980380565572
1380.0,235.45980596620421
1381.0,235.45980380493373
1382.0,235.45980596235884
1383.0,235.45980380421716
1384.0,235.4598059585278
1385.0,235.45980380350574
1386.0,235.45980595471121
1387.0,235.4598038027998
1388.0,235.45980595090882
1389.0,235.4598038020992
1390.0,235.45980594712043
1391.0,235.4598038014039
1392.0,235.45980594334642
1393.0,235.45980380071367
1394.0,235.45980593958626
1395.0,235.4598038000286
1396.0,235.45980593584025
1397.0,235.4598037993488
1398.0,235.45980593210777
1399.0,235.4598037986739
1400.0,235.45980592838956
1401.0,235.45980379800406
1402.0,235.4598059246846
1403.0,235.45980379733936
1404.0,235.4598059209935
1405.0,235.45980379667967
1406.0,235.45980591731583
1407.0,235.45980379602472
1408.0,235.45980591365196
1409.0,235.45980379537497
1410.0,235.45980591000148
1411.0,235.45980379472988
1412.0,235.45980590636424
1413.0,235.45980379408985
1414.0,235.45980590274053
1415.0,235.45980379345437
1416.0,235.45980589912978
1417.0,235.45980379282395
1418.0,235.45980589553218
1419.0,235.4598037921981
1420.0,235.45980589194798
1421.0,235.45980379157712
1422.0,235.45980588837662
1423.0,235.4598037909607
1424.0,235.4598058848182
1425.0,235.45980379034893
1426.0,235.45980588127287
1427.0,235.45980378974195
1428.0,235.45980587773994
1429.0,235.45980378913944
1430.0,235.45980587422022
1431.0,235.45980378854154
1432.0,235.45980587071293
1433.0,235.459803787948
1434.0,235.45980586721862
1435.0,235.45980378735933
1436.0,235.4598058637364
1437.0,235.4598037867748
1438.0,235.45980586026707
1439.0,235.4598037861946
1440.0,235.45980585681
1441.0,235.45980378561913
1442.0,235.45980585336537
1443.0,235.45980378504785
1444.0,235.45980584993313
1445.0,235.45980378448107
1446.0,235.4598058465129
1447.0,235.45980378391857
1448.0,235.45980584310513
1449.0,235.45980378336017
1450.0,235.45980583970925
1451.0,235.45980378280626
1452.0,235.45980583632553
1453.0,235.4598037822566
1454.0,235.45980583295386
1455.0,235.45980378171097
1456.0,235.4598058295941
1457.0,235.45980378116954
1458.0,235.45980582624625
1459.0,235.45980378063248
1460.0,235.45980582291008
1461.0,235.4598037800992
1462.0,235.4598058195859
1463.0,235.45980377957022
1464.0,235.45980581627325
1465.0,235.4598037790453
1466.0,235.45980581297238
1467.0,235.45980377852428
1468.0,235.4598058096831
1469.0,235.45980377800757
1470.0,235.4598058064053
1471.0,235.45980377749453
1472.0,235.45980580313898
1473.0,235.45980377698555
1474.0,235.45980579988407
1475.0,235.45980377648047
1476.0,235.45980579664044
1477.0,235.45980377597934
1478.0,235.45980579340832
1479.0,235.45980377548216
1480.0,235.45980579018735
1481.0,235.45980377498876
1482.0,235.45980578697737
1483.0,235.45980377449922
1484.0,235.4598057837787
1485.0,235.45980377401358
1486.0,235.4598057805911
1487.0,235.45980377353146
1488.0,235.45980577741466
1489.0,235.45980377305295
1490.0,235.459805774249
1491.0,235.4598037725786
1492.0,235.4598057710943
1493.0,235.4598037721077
1494.0,235.45980576795046
1495.0,235.4598037716405
1496.0,235.4598057648177
1497.0,235.45980377117695
1498.0,235.45980576169532
1499.0,235.4598037707171
1500.0,235.45980575858363
1501.0,235.45980377026086
1502.0,235.45980575548305
1503.0,235.45980376980822
1504.0,235.45980575239275
1505.0,235.45980376935898
1506.0,235.45980574931295
1507.0,235.4598037689133
1508.0,235.4598057462438
1509.0,235.4598037684713
1510.0,235.4598057431851
1511.0,235.45980376803269
1512.0,235.45980574013655
1513.0,235.4598037675977
1514.0,235.4598057370986
1515.0,235.45980376716557
1516.0,235.45980573407093
1517.0,235.45980376673742
1518.0,235.4598057310534
1519.0,235.45980376631258
1520.0,235.4598057280462
1521.0,235.459803765891
1522.0,235.45980572504905
1523.0,235.45980376547283
1524.0,235.459805722062
1525.0,235.45980376505793
1526.0,235.45980571908484
1527.0,235.45980376464644
1528.0,235.45980571611815
1529.0,235.45980376423813
1530.0,235.45980571316107
1531.0,235.45980376383318
1532.0,235.45980571021397
1533.0,235.4598037634312
1534.0,235.4598057072766
1535.0,235.45980376303288
1536.0,235.45980570434935
1537.0,235.4598037626375
1538.0,235.45980570143143
1539.0,235.45980376224512
1540.0,235.45980569852372
1541.0,235.45980376185628
1542.0,235.4598056956254
1543.0,235.4598037614704
1544.0,235.4598056927368
1545.0,235.4598037610876
1546.0,235.45980568985772
1547.0,235.45980376070798
1548.0,235.45980568698818
1549.0,235.45980376033123
1550.0,235.45980568412824
1551.0,235.45980375995774
1552.0,235.4598056812776
1553.0,235.45980375958746
1554.0,235.45980567843648
1555.0,235.45980375921988
1556.0,235.45980567560477
1557.0,235.45980375885534
1558.0,235.4598056727823
1559.0,235.45980375849388
1560.0,235.4598056699689
1561.0,235.4598037581353
1562.0,235.4598056671649
1563.0,235.4598037577797
1564.0,235.45980566437015
1565.0,235.45980375742704
1566.0,235.4598056615846
1567.0,235.45980375707725
1568.0,235.45980565880802
1569.0,235.45980375673028
1570.0,235.45980565604046
1571.0,235.45980375638638
1572.0,235.45980565328202
1573.0,235.45980375604506
1574.0,235.45980565053225
1575.0,235.45980375570673
1576.0,235.45980564779185
1577.0,235.45980375537124
1578.0,235.45980564506021
1579.0,235.4598037550384
1580.0,235.45980564233724
1581.0,235.45980375470822
1582.0,235.45980563962326
1583.0,235.45980375438106
1584.0,235.4598056369181
1585.0,235.45980375405668
1586.0,235.45980563422142
1587.0,235.45980375373483
1588.0,235.45980563153358
1589.0,235.45980375341583
1590.0,235.4598056288544
1591.0,235.45980375309932
1592.0,235.45980562618382
1593.0,235.45980375278563
1594.0,235.45980562352187
1595.0,235.45980375247456
1596.0,235.45980562086834
1597.0,235.4598037521662
1598.0,235.45980561822324
1599.0,235.45980375186033
1600.0,235.45980561558684
1601.0,235.45980375155713
1602.0,235.4598056129586
1603.0,235.45980375125643
1604.0,235.4598056103389
1605.0,235.4598037509585
1606.0,235.4598056077272
1607.0,235.45980375066296
1608.0,235.45980560512396
1609.0,235.45980375037
1610.0,235.4598056025283
1611.0,235.45980375007952
1612.0,235.45980559994004
1613.0,235.45980374979203
1614.0,235.45980559735688
1615.0,235.45980374950713
1616.0,235.45980559477454
1617.0,235.45980374922664
1618.0,235.45980559217935
1619.0,235.45980374895208
1620.0,235.4598055895335
1621.0,235.45980374869023
1622.0,235.4598055867307
1623.0,235.45980374846144
1624.0,235.4598055834645
1625.0,235.45980374832047
1626.0,235.45980557884934
1627.0,235.45980374842947
1628.0,235.45980557037626
1629.0,235.45980374924423
1630.0,235.45980555147025
1631.0,235.45980375195086
1632.0,235.45980550880748
1633.0,235.45980375886452
1634.0,235.4598054317297
1635.0,235.45980377142104
1636.0,235.45980534138798
1637.0,235.45980378515458
1638.0,235.45980527601975
1639.0,235.45980379399793
1640.0,235.45980524254807
1641.0,235.45980379784694
1642.0,235.45980522764123
1643.0,235.45980379906604
1644.0,235.45980522067526
1645.0,235.4598037992097
1646.0,235.45980521673118
1647.0,235.4598037989528
1648.0,235.45980521389663
1649.0,235.45980379855152
1650.0,235.4598052114685
1651.0,235.4598037980999
1652.0,235.4598052091929
1653.0,235.45980379763185
1654.0,235.4598052069775
1655.0,235.4598037971593
1656.0,235.45980520478838
1657.0,235.45980379668683
1658.0,235.4598052026135
1659.0,235.4598037962161
1660.0,235.4598052004482
1661.0,235.45980379574772
1662.0,235.45980519829087
1663.0,235.45980379528206
1664.0,235.4598051961405
1665.0,235.45980379481892
1666.0,235.4598051939971
1667.0,235.45980379435846
1668.0,235.45980519186045
1669.0,235.45980379390065
1670.0,235.4598051897305
1671.0,235.45980379344547
1672.0,235.4598051876071
1673.0,235.4598037929928
1674.0,235.45980518549055
1675.0,235.4598037925431
1676.0,235.4598051833803
1677.0,235.4598037920957
1678.0,235.45980518127683
1679.0,235.4598037916509
1680.0,235.4598051791798
1681.0,235.4598037912088
1682.0,235.45980517708935
1683.0,235.45980379076897
1684.0,235.45980517500527
1685.0,235.45980379033196
1686.0,235.45980517292764
1687.0,235.45980378989734
1688.0,235.45980517085638
1689.0,235.45980378946538
1690.0,235.4598051687917
1691.0,235.45980378903587
1692.0,235.45980516673313
1693.0,235.45980378860884
1694.0,235.4598051646808
1695.0,235.45980378818413
1696.0,235.45980516263492
1697.0,235.45980378776193
1698.0,235.45980516059547
1699.0,235.45980378734217
1700.0,235.459805158562
1701.0,235.45980378692482
1702.0,235.45980515653474
1703.0,235.45980378651024
1704.0,235.45980515451387
1705.0,235.45980378609764
1706.0,235.45980515249903
1707.0,235.45980378568757
1708.0,235.45980515049052
1709.0,235.45980378527983
1710.0,235.45980514848804
1711.0,235.45980378487434
1712.0,235.4598051464914
1713.0,235.45980378447152
1714.0,235.45980514450088
1715.0,235.45980378407077
1716.0,235.45980514251667
1717.0,235.4598037836726
1718.0,235.4598051405383
1719.0,235.45980378327633
1720.0,235.45980513856563
1721.0,235.45980378288266
1722.0,235.4598051365993
1723.0,235.45980378249112
1724.0,235.4598051346388
1725.0,235.4598037821019
1726.0,235.45980513268418
1727.0,235.45980378171518
1728.0,235.45980513073553
1729.0,235.45980378133046
1730.0,235.45980512879237
1731.0,235.45980378094788
1732.0,235.4598051268555
1733.0,235.45980378056774
1734.0,235.45980512492423
1735.0,235.4598037801897
1736.0,235.45980512299872
1737.0,235.45980377981374
1738.0,235.45980512107894
1739.0,235.45980377944014
1740.0,235.45980511916486
1741.0,235.4598037790687
1742.0,235.45980511725665
1743.0,235.45980377869938
1744.0,235.45980511535393
1745.0,235.4598037783321
1746.0,235.459805113457
1747.0,235.4598037779672
1748.0,235.45980511156574
1749.0,235.45980377760424
1750.0,235.4598051096799
1751.0,235.45980377724342
1752.0,235.4598051077997
1753.0,235.45980377688477
1754.0,235.45980510592508
1755.0,235.4598037765282
1756.0,235.4598051040561
1757.0,235.45980377617366
1758.0,235.45980510219255
1759.0,235.4598037758212
1760.0,235.45980510033462
1761.0,235.45980377547068
1762.0,235.45980509848206
1763.0,235.4598037751224
1764.0,235.45980509663477
1765.0,235.45980377477605
1766.0,235.45980509479304
1767.0,235.45980377443183
1768.0,235.45980509295686
1769.0,235.45980377408932
1770.0,235.45980509112584
1771.0,235.45980377374906
1772.0,235.45980508930032
1773.0,235.4598037734108
1774.0,235.4598050874801
1775.0,235.4598037730744
1776.0,235.45980508566498
1777.0,235.45980377274003
1778.0,235.4598050838554
1779.0,235.4598037724076
1780.0,235.45980508205096
1781.0,235.4598037720772
1782.0,235.45980508025198
1783.0,235.45980377174854
1784.0,235.45980507845815
1785.0,235.45980377142223
1786.0,235.4598050766693
1787.0,235.45980377109726
1788.0,235.45980507488585
1789.0,235.45980377077453
1790.0,235.45980507310747
1791.0,235.45980377045365
1792.0,235.45980507133413
1793.0,235.4598037701345
1794.0,235.45980506956587
1795.0,235.45980376981743
1796.0,235.4598050678031
1797.0,235.45980376950223
1798.0,235.45980506604516
1799.0,235.45980376918877
1800.0,235.4598050642921
1801.0,235.45980376887718
1802.0,235.4598050625444
1803.0,235.4598037685674
1804.0,235.45980506080147
1805.0,235.4598037682595
1806.0,235.4598050590636
1807.0,235.45980376795316
1808.0,235.45980505733075
1809.0,235.4598037676489
1810.0,235.459805055603
1811.0,235.45980376734647
1812.0,235.45980505387996
1813.0,235.45980376704566
1814.0,235.45980505216176
1815.0,235.45980376674672
1816.0,235.45980505044878
1817.0,235.4598037664495
1818.0,235.45980504874046
1819.0,235.45980376615412
1820.0,235.4598050470369
1821.0,235.45980376586039
1822.0,235.45980504533813
1823.0,235.45980376556852
1824.0,235.45980504364442
1825.0,235.45980376527837
1826.0,235.45980504195538
1827.0,235.4598037649896
1828.0,235.45980504027114
1829.0,235.45980376470288
1830.0,235.45980503859172
1831.0,235.45980376441773
1832.0,235.45980503691698
1833.0,235.4598037641343
1834.0,235.45980503524697
1835.0,235.45980376385248
1836.0,235.4598050335816
1837.0,235.4598037635724
1838.0,235.459805031921
1839.0,235.45980376329388
1840.0,235.4598050302649
1841.0,235.45980376301745
1842.0,235.45980502861352
1843.0,235.45980376274235
1844.0,235.45980502696685
1845.0,235.45980376246894
1846.0,235.4598050253248
1847.0,235.45980376219694
1848.0,235.4598050236871
1849.0,235.45980376192665
1850.0,235.45980502205416
1851.0,235.45980376165807
1852.0,235.45980502042573
1853.0,235.4598037613911
1854.0,235.45980501880203
1855.0,235.45980376112567
1856.0,235.45980501718265
1857.0,235.45980376086183
1858.0,235.45980501556767
1859.0,235.4598037605995
1860.0,235.4598050139573
1861.0,235.45980376033893
1862.0,235.4598050123515
1863.0,235.4598037600798
1864.0,235.45980501074996
1865.0,235.45980375982236
1866.0,235.45980500915297
1867.0,235.4598037595662
1868.0,235.4598050075601
1869.0,235.4598037593117
1870.0,235.45980500597182
1871.0,235.45980375905862
1872.0,235.45980500438796
1873.0,235.4598037588074
1874.0,235.45980500280876
1875.0,235.45980375855729
1876.0,235.45980500123343
1877.0,235.45980375830888
1878.0,235.4598049996626
1879.0,235.4598037580621
1880.0,235.45980499809588
1881.0,235.4598037578167
1882.0,235.45980499653362
1883.0,235.45980375757262
1884.0,235.45980499497574
1885.0,235.45980375733023
1886.0,235.45980499342195
1887.0,235.459803757089
1888.0,235.4598049918725
1889.0,235.4598037568495
1890.0,235.4598049903271
1891.0,235.45980375661148
1892.0,235.45980498878598
1893.0,235.4598037563747
1894.0,235.45980498724944
1895.0,235.45980375613968
1896.0,235.45980498571663
1897.0,235.45980375590574
1898.0,235.4598049841882
1899.0,235.4598037556733
1900.0,235.45980498266385
1901.0,235.45980375544244
1902.0,235.45980498114352
1903.0,235.45980375521293
1904.0,235.45980497962725
1905.0,235.4598037549849
1906.0,235.45980497811533
1907.0,235.45980375475793
1908.0,235.45980497660716
1909.0,235.45980375453254
1910.0,235.45980497510337
1911.0,235.45980375430847
1912.0,235.4598049736036
1913.0,235.4598037540859
1914.0,235.45980497210766
1915.0,235.45980375386463
1916.0,235.4598049706158
1917.0,235.45980375364456
1918.0,235.459804969128
1919.0,235.45980375342594
1920.0,235.4598049676443
1921.0,235.4598037532087
1922.0,235.45980496616434
1923.0,235.4598037529928
1924.0,235.45980496468843
1925.0,235.45980375277824
1926.0,235.45980496321644
1927.0,235.45980375256505
1928.0,235.4598049617484
1929.0,235.45980375235297
1930.0,235.4598049602844
1931.0,235.45980375214222
1932.0,235.4598049588241
1933.0,235.4598037519331
1934.0,235.45980495736785
1935.0,235.45980375172508
1936.0,235.45980495591536
1937.0,235.45980375151808
1938.0,235.45980495446662
1939.0,235.45980375131276
1940.0,235.45980495302166
1941.0,235.45980375110838
1942.0,235.45980495158094
1943.0,235.45980375090568
1944.0,235.45980495014362
1945.0,235.45980375070383
1946.0,235.45980494871037
1947.0,235.4598037505034
1948.0,235.4598049472808
1949.0,235.45980375030416
1950.0,235.45980494585498
1951.0,235.45980375010615
1952.0,235.4598049444329
1953.0,235.45980374990947
1954.0,235.4598049430146
1955.0,235.45980374971413
1956.0,235.4598049415999
1957.0,235.45980374952003
1958.0,235.459804940189
1959.0,235.4598037493266
1960.0,235.45980493878167
1961.0,235.45980374913503
1962.0,235.45980493737835
1963.0,235.4598037489443
1964.0,235.45980493597847
1965.0,235.459803748755
1966.0,235.45980493458222
1967.0,235.45980374856651
1968.0,235.45980493318962
1969.0,235.45980374837967
1970.0,235.45980493180085
1971.0,235.45980374819362
1972.0,235.45980493041563
1973.0,235.45980374800894
1974.0,235.45980492903377
1975.0,235.4598037478253
1976.0,235.45980492765568
1977.0,235.45980374764292
1978.0,235.45980492628107
1979.0,235.4598037474617
1980.0,235.45980492491003
1981.0,235.4598037472818
1982.0,235.45980492354255
1983.0,235.45980374710268
1984.0,235.4598049221787
1985.0,235.45980374692496
1986.0,235.45980492081836
1987.0,235.45980374674843
1988.0,235.45980491946162
1989.0,235.45980374657276
1990.0,235.45980491810812
1991.0,235.45980374639825
1992.0,235.45980491675826
1993.0,235.45980374622505
1994.0,235.45980491541175
1995.0,235.45980374605264
1996.0,235.4598049140686
1997.0,235.45980374588174
1998.0,235.45980491272925
1999.0,235.45980374571167
2000.0,235.45980491139315
2001.0,235.4598037455426
2002.0,235.4598049100604
2003.0,235.45980374537493
2004.0,235.45980490873134
2005.0,235.45980374520826
2006.0,235.4598049074054
2007.0,235.45980374504256
2008.0,235.45980490608275
2009.0,235.45980374487792
2010.0,235.4598049047638
2011.0,235.45980374471432
2012.0,235.459804903448
2013.0,235.4598037445519
2014.0,235.45980490213552
2015.0,235.45980374439048
2016.0,235.45980490082653
2017.0,235.4598037442303
2018.0,235.4598048995207
2019.0,235.45980374407085
2020.0,235.45980489821818
2021.0,235.4598037439126
2022.0,235.45980489691922
2023.0,235.4598037437554
2024.0,235.45980489562325
2025.0,235.4598037435991
2026.0,235.45980489433072
2027.0,235.45980374344396
2028.0,235.4598048930413
2029.0,235.45980374328946
2030.0,235.45980489175517
2031.0,235.45980374313638
2032.0,235.45980489047236
2033.0,235.45980374298418
2034.0,235.45980488919258
2035.0,235.4598037428332
2036.0,235.45980488791602
2037.0,235.45980374268302
2038.0,235.45980488664256
2039.0,235.45980374253384
2040.0,235.4598048853718
2041.0,235.45980374238587
2042.0,235.45980488410345
2043.0,235.45980374223893
2044.0,235.45980488283567
2045.0,235.45980374209327
2046.0,235.45980488156528
2047.0,235.45980374194983
2048.0,235.45980488028422
2049.0,235.45980374180994
2050.0,235.45980487897168
2051.0,235.45980374167684
2052.0,235.45980487757603
2053.0,235.4598037415605
2054.0,235.4598048759666
2055.0,235.45980374148388
2056.0,235.45980487381163
2057.0,235.45980374150727
2058.0,235.45980487027958
2059.0,235.4598037417793
2060.0,235.45980486338016
2061.0,235.4598037426556
2062.0,235.45980484896342
2063.0,235.45980374486405
2064.0,235.45980482118446
2065.0,235.459803749361
2066.0,235.459804779384
2067.0,235.4598037560163
2068.0,235.45980473603194
2069.0,235.45980376247996
2070.0,235.45980470511475
2071.0,235.459803766665
2072.0,235.45980468814352
2073.0,235.45980376867334
2074.0,235.45980467982633
2075.0,235.45980376943245
2076.0,235.4598046756695
2077.0,235.45980376961327
2078.0,235.45980467330847
2079.0,235.45980376954878
2080.0,235.45980467169167
2081.0,235.45980376938405
2082.0,235.45980467038106
2083.0,235.45980376917908
2084.0,235.45980466919704
2085.0,235.45980376895844
2086.0,235.45980466806637
2087.0,235.45980376873172
2088.0,235.45980466695912
2089.0,235.45980376850326
2090.0,235.45980466586346
2091.0,235.45980376827478
2092.0,235.4598046647742
2093.0,235.45980376804684
2094.0,235.459804663689
2095.0,235.45980376781966
2096.0,235.45980466260733
2097.0,235.4598037675936
2098.0,235.45980466152852
2099.0,235.45980376736858
2100.0,235.45980466045248
2101.0,235.45980376714445
2102.0,235.45980465937942
2103.0,235.45980376692145
2104.0,235.45980465830874
2105.0,235.45980376669945
2106.0,235.45980465724085
2107.0,235.4598037664784
2108.0,235.4598046561755
2109.0,235.45980376625855
2110.0,235.4598046551129
2111.0,235.45980376603947
2112.0,235.45980465405273
2113.0,235.4598037658218
2114.0,235.45980465299516
2115.0,235.45980376560476
2116.0,235.4598046519406
2117.0,235.45980376538884
2118.0,235.4598046508883
2119.0,235.45980376517412
2120.0,235.45980464983873
2121.0,235.45980376496016
2122.0,235.45980464879145
2123.0,235.45980376474716
2124.0,235.45980464774703
2125.0,235.45980376453522
2126.0,235.45980464670507
2127.0,235.4598037643245
2128.0,235.45980464566566
2129.0,235.45980376411458
2130.0,235.45980464462872
2131.0,235.45980376390554
2132.0,235.45980464359434
2133.0,235.4598037636977
2134.0,235.4598046425627
2135.0,235.45980376349067
2136.0,235.4598046415332
2137.0,235.45980376328453
2138.0,235.45980464050643
2139.0,235.45980376307944
2140.0,235.459804639482
2141.0,235.45980376287537
2142.0,235.4598046384603
2143.0,235.45980376267232
2144.0,235.45980463744084
2145.0,235.4598037624699
2146.0,235.45980463642405
2147.0,235.4598037622688
2148.0,235.45980463540963
2149.0,235.45980376206833
2150.0,235.45980463439747
2151.0,235.45980376186918
2152.0,235.45980463338807
2153.0,235.45980376167054
2154.0,235.45980463238087
2155.0,235.45980376147315
2156.0,235.45980463137633
2157.0,235.45980376127645
2158.0,235.45980463037398
2159.0,235.45980376108074
2160.0,235.45980462937408
2161.0,235.45980376088588
2162.0,235.45980462837653
2163.0,235.45980376069232
2164.0,235.4598046273815
2165.0,235.45980376049909
2166.0,235.45980462638897
2167.0,235.4598037603071
2168.0,235.45980462539868
2169.0,235.4598037601159
2170.0,235.45980462441065
2171.0,235.4598037599257
2172.0,235.45980462342504
2173.0,235.4598037597363
2174.0,235.45980462244188
2175.0,235.45980375954795
2176.0,235.45980462146107
2177.0,235.45980375936023
2178.0,235.4598046204824
2179.0,235.4598037591734
2180.0,235.45980461950626
2181.0,235.45980375898773
2182.0,235.45980461853244
2183.0,235.45980375880262
2184.0,235.459804617561
2185.0,235.45980375861868
2186.0,235.45980461659167
2187.0,235.45980375843538
2188.0,235.4598046156247
2189.0,235.45980375825292
2190.0,235.45980461466
2191.0,235.4598037580714
2192.0,235.45980461369754
2193.0,235.45980375789063
2194.0,235.45980461273737
2195.0,235.45980375771072
2196.0,235.45980461177967
2197.0,235.45980375753186
2198.0,235.45980461082394
2199.0,235.4598037573538
2200.0,235.45980460987067
2201.0,235.45980375717645
2202.0,235.45980460891954
2203.0,235.45980375700006
2204.0,235.45980460797057
2205.0,235.45980375682413
2206.0,235.459804607024
2207.0,235.4598037566494
2208.0,235.4598046060797
2209.0,235.45980375647582
2210.0,235.45980460513735
2211.0,235.4598037563024
2212.0,235.45980460419747
2213.0,235.45980375613004
2214.0,235.45980460325947
2215.0,235.4598037559587
2216.0,235.45980460232403
2217.0,235.45980375578793
2218.0,235.45980460139057
2219.0,235.45980375561786
2220.0,235.4598046004593
2221.0,235.45980375544875
2222.0,235.4598045995303
2223.0,235.45980375528046
2224.0,235.45980459860323
2225.0,235.45980375511294
2226.0,235.4598045976787
2227.0,235.45980375494617
2228.0,235.45980459675607
2229.0,235.45980375478013
2230.0,235.45980459583566
2231.0,235.45980375461497
2232.0,235.45980459491716
2233.0,235.4598037544506
2234.0,235.45980459400104
2235.0,235.45980375428692
2236.0,235.459804593087
2237.0,235.4598037541242
2238.0,235.45980459217512
2239.0,235.45980375396206
2240.0,235.45980459126508
2241.0,235.45980375380066
2242.0,235.4598045903575
2243.0,235.45980375364024
2244.0,235.4598045894517
2245.0,235.4598037534805
2246.0,235.45980458854814
2247.0,235.45980375332144
2248.0,235.4598045876468
2249.0,235.45980375316321
2250.0,235.4598045867474
2251.0,235.45980375300576
2252.0,235.45980458585012
2253.0,235.45980375284887
2254.0,235.45980458495475
2255.0,235.45980375269295
2256.0,235.45980458406143
2257.0,235.45980375253745
2258.0,235.45980458317027
2259.0,235.459803752383
2260.0,235.459804582281
2261.0,235.45980375222936
2262.0,235.459804581394
2263.0,235.4598037520762
2264.0,235.45980458050886
2265.0,235.45980375192397
2266.0,235.45980457962582
2267.0,235.4598037517722
2268.0,235.4598045787447
2269.0,235.45980375162105
2270.0,235.45980457786558
2271.0,235.45980375147118
2272.0,235.45980457698855
2273.0,235.4598037513218
2274.0,235.45980457611364
2275.0,235.4598037511728
2276.0,235.4598045752404
2277.0,235.45980375102482
2278.0,235.4598045743694
2279.0,235.45980375087728
2280.0,235.45980457350032
2281.0,235.45980375073083
2282.0,235.45980457263315
2283.0,235.45980375058485
2284.0,235.4598045717679
2285.0,235.4598037504397
2286.0,235.45980457090462
2287.0,235.4598037502951
2288.0,235.45980457004336
2289.0,235.45980375015117
2290.0,235.45980456918414
2291.0,235.45980375000812
2292.0,235.4598045683266
2293.0,235.45980374986567
2294.0,235.45980456747114
2295.0,235.45980374972382
2296.0,235.45980456661758
2297.0,235.4598037495827
2298.0,235.4598045657659
2299.0,235.4598037494424
2300.0,235.4598045649161
2301.0,235.45980374930255
2302.0,235.4598045640683
2303.0,235.45980374916354
2304.0,235.45980456322258
2305.0,235.45980374902504
2306.0,235.4598045623784
2307.0,235.45980374888737
2308.0,235.45980456153617
2309.0,235.4598037487502
2310.0,235.45980456069606
2311.0,235.45980374861355
2312.0,235.45980455985776
2313.0,235.45980374847795
2314.0,235.45980455902114
2315.0,235.45980374834286
2316.0,235.45980455818642
2317.0,235.45980374820832
2318.0,235.4598045573537
2319.0,235.4598037480746
2320.0,235.45980455652267
2321.0,235.45980374794124
2322.0,235.45980455569355
2323.0,235.45980374780885
2324.0,235.45980455486628
2325.0,235.45980374767692
2326.0,235.4598045540409
2327.0,235.45980374754566
2328.0,235.45980455321737
2329.0,235.459803747415
2330.0,235.45980455239552
2331.0,235.45980374728498
2332.0,235.45980455157553
2333.0,235.45980374715555
2334.0,235.4598045507575
2335.0,235.4598037470271
2336.0,235.45980454994108
2337.0,235.45980374689896
2338.0,235.4598045491267
2339.0,235.45980374677126
2340.0,235.45980454831383
2341.0,235.4598037466444
2342.0,235.45980454750298
2343.0,235.4598037465183
2344.0,235.45980454669368
2345.0,235.45980374639268
2346.0,235.45980454588644
2347.0,235.4598037462677
2348.0,235.45980454508063
2349.0,235.45980374614336
2350.0,235.4598045442768
2351.0,235.45980374601942
2352.0,235.4598045434747
2353.0,235.45980374589618
2354.0,235.45980454267436
2355.0,235.4598037457736
2356.0,235.45980454187588
2357.0,235.45980374565153
2358.0,235.4598045410789
2359.0,235.45980374553022
2360.0,235.45980454028384
2361.0,235.4598037454094
2362.0,235.4598045394905
2363.0,235.45980374528935
2364.0,235.45980453869873
2365.0,235.4598037451696
2366.0,235.45980453790878
2367.0,235.45980374505052
2368.0,235.4598045371208
2369.0,235.45980374493192
2370.0,235.45980453633425
2371.0,235.45980374481414
2372.0,235.45980453554944
2373.0,235.4598037446968
2374.0,235.45980453476628
2375.0,235.45980374458009
2376.0,235.4598045339848
2377.0,235.45980374446393
2378.0,235.4598045332053
2379.0,235.4598037443485
2380.0,235.45980453242717
2381.0,235.45980374423337
2382.0,235.4598045316508
2383.0,235.45980374411891
2384.0,235.45980453087645
2385.0,235.45980374400494
2386.0,235.45980453010347
2387.0,235.45980374389183
2388.0,235.45980452933185
2389.0,235.45980374377905
2390.0,235.4598045285623
2391.0,235.4598037436669
2392.0,235.45980452779432
2393.0,235.4598037435551
2394.0,235.4598045270279
2395.0,235.45980374344407
2396.0,235.4598045262632
2397.0,235.45980374333342
2398.0,235.4598045255
2399.0,235.45980374322357
2400.0,235.45980452473867
2401.0,235.45980374311407
2402.0,235.4598045239789
2403.0,235.45980374300515
2404.0,235.45980452322064
2405.0,235.4598037428968
2406.0,235.45980452246405
2407.0,235.4598037427889
2408.0,235.45980452170897
2409.0,235.45980374268174
2410.0,235.4598045209559
2411.0,235.45980374257493
2412.0,235.45980452020413
2413.0,235.45980374246855
2414.0,235.45980451945388
2415.0,235.45980374236285
2416.0,235.45980451870537
2417.0,235.45980374225786
2418.0,235.45980451795856
2419.0,235.4598037421532
2420.0,235.459804517213
2421.0,235.4598037420489
2422.0,235.45980451646932
2423.0,235.45980374194536
2424.0,235.45980451572706
2425.0,235.45980374184242
2426.0,235.45980451498642
2427.0,235.45980374173976
2428.0,235.45980451424745
2429.0,235.45980374163784
2430.0,235.45980451350988
2431.0,235.45980374153623
2432.0,235.45980451277413
2433.0,235.45980374143525
2434.0,235.45980451203957
2435.0,235.4598037413349
2436.0,235.45980451130677
2437.0,235.45980374123465
2438.0,235.45980451057562
2439.0,235.4598037411352
2440.0,235.4598045098457
2441.0,235.45980374103624
2442.0,235.45980450911742
2443.0,235.45980374093793
2444.0,235.4598045083909
2445.0,235.45980374083976
2446.0,235.45980450766558
2447.0,235.45980374074236
2448.0,235.45980450694185
2449.0,235.45980374064538
2450.0,235.45980450621977
2451.0,235.45980374054867
2452.0,235.45980450549936
2453.0,235.45980374045277
2454.0,235.45980450477995
2455.0,235.4598037403572
2456.0,235.45980450406253
2457.0,235.45980374026232
2458.0,235.4598045033464
2459.0,235.4598037401677
2460.0,235.45980450263156
2461.0,235.45980374007343
2462.0,235.45980450191848
2463.0,235.45980373998003
2464.0,235.45980450120692
2465.0,235.4598037398868
2466.0,235.45980450049666
2467.0,235.4598037397941
2468.0,235.45980449978822
2469.0,235.45980373970195
2470.0,235.45980449908078
2471.0,235.45980373961027
2472.0,235.45980449837504
2473.0,235.459803739519
2474.0,235.45980449767075
2475.0,235.45980373942834
2476.0,235.45980449696802
2477.0,235.459803739338
2478.0,235.45980449626654
2479.0,235.4598037392482
2480.0,235.45980449556652
2481.0,235.4598037391589
2482.0,235.4598044948681
2483.0,235.45980373906988
2484.0,235.45980449417104
2485.0,235.45980373898152
2486.0,235.45980449347545
2487.0,235.45980373889347
2488.0,235.45980449278133
2489.0,235.4598037388059
2490.0,235.4598044920885
2491.0,235.45980373871885
2492.0,235.45980449139728
2493.0,235.4598037386324
2494.0,235.4598044907073
2495.0,235.4598037385461
2496.0,235.45980449001868
2497.0,235.4598037384604
2498.0,235.45980448933165
2499.0,235.459803738375
2500.0,235.45980448864606
2501.0,235.45980373829042
2502.0,235.45980448796178
2503.0,235.45980373820595
2504.0,235.459804487279
2505.0,235.45980373812196
2506.0,235.4598044865973
2507.0,235.4598037380385
2508.0,235.4598044859171
2509.0,235.4598037379554
2510.0,235.45980448523832
2511.0,235.4598037378728
2512.0,235.4598044845605
2513.0,235.4598037377906
2514.0,235.45980448388357
2515.0,235.459803737709
2516.0,235.45980448320663
2517.0,235.45980373762808
2518.0,235.45980448252837
2519.0,235.45980373754816
2520.0,235.4598044818458
2521.0,235.45980373746946
2522.0,235.4598044811514
2523.0,235.4598037373937
2524.0,235.4598044804292
2525.0,235.45980373732326
2526.0,235.45980447964314
2527.0,235.45980373726528
2528.0,235.45980447870988
2529.0,235.45980373723378
2530.0,235.4598044774416
2531.0,235.4598037372629
2532.0,235.45980447541834
2533.0,235.45980373742645
2534.0,235.45980447173963
2535.0,235.45980373788402
2536.0,235.45980446468712
2537.0,235.45980373893408
2538.0,235.45980445181004
2539.0,235.4598037409818
2540.0,235.45980443188424
2541.0,235.45980374416217
2542.0,235.45980440837835
2543.0,235.45980374777216
2544.0,235.45980438810054
2545.0,235.45980375068413
2546.0,235.45980437468603
2547.0,235.45980375244645
2548.0,235.45980436716147
2549.0,235.45980375331132
2550.0,235.45980436318573
2551.0,235.45980375366153
2552.0,235.45980436101937
2553.0,235.45980375375638
2554.0,235.45980435970782
2555.0,235.45980375373185
2556.0,235.45980435878764
2557.0,235.4598037536533
2558.0,235.45980435804532
2559.0,235.4598037535506
2560.0,235.45980435738403
2561.0,235.45980375343711
2562.0,235.45980435675997
2563.0,235.45980375331933
2564.0,235.45980435615354
2565.0,235.45980375319945
2566.0,235.45980435555586
2567.0,235.45980375307911
2568.0,235.45980435496273
2569.0,235.45980375295878
2570.0,235.45980435437244
2571.0,235.45980375283864
2572.0,235.45980435378402
2573.0,235.45980375271895
2574.0,235.4598043531972
2575.0,235.4598037525994
2576.0,235.45980435261185
2577.0,235.45980375248064
2578.0,235.45980435202765
2579.0,235.45980375236212
2580.0,235.45980435144443
2581.0,235.4598037522442
2582.0,235.45980435086275
2583.0,235.4598037521266
2584.0,235.4598043502821
2585.0,235.45980375200952
2586.0,235.45980434970244
2587.0,235.4598037518928
2588.0,235.45980434912428
2589.0,235.45980375177646
2590.0,235.4598043485473
2591.0,235.45980375166062
2592.0,235.45980434797116
2593.0,235.4598037515456
2594.0,235.45980434739647
2595.0,235.45980375143043
2596.0,235.4598043468227
2597.0,235.45980375131614
2598.0,235.45980434625037
2599.0,235.45980375120226
2600.0,235.45980434567883
2601.0,235.45980375108846
2602.0,235.4598043451087
2603.0,235.4598037509755
2604.0,235.4598043445394
2605.0,235.45980375086273
2606.0,235.45980434397163
2607.0,235.45980375075064
2608.0,235.45980434340484
2609.0,235.4598037506386
2610.0,235.459804342839
2611.0,235.4598037505274
2612.0,235.45980434227445
2613.0,235.45980375041634
2614.0,235.45980434171094
2615.0,235.45980375030587
2616.0,235.45980434114864
2617.0,235.45980375019565
2618.0,235.45980434058743
2619.0,235.45980375008585
2620.0,235.45980434002738
2621.0,235.4598037499768
2622.0,235.45980433946826
2623.0,235.45980374986783
2624.0,235.45980433891057
2625.0,235.45980374975952
2626.0,235.45980433835354
2627.0,235.45980374965146
2628.0,235.4598043377979
2629.0,235.4598037495439
2630.0,235.45980433724333
2631.0,235.45980374943676
2632.0,235.45980433668987
2633.0,235.45980374933015
2634.0,235.45980433613744
2635.0,235.45980374922354
2636.0,235.45980433558606
2637.0,235.45980374911773
2638.0,235.45980433503578
2639.0,235.459803749012
2640.0,235.4598043344866
2641.0,235.45980374890684
2642.0,235.4598043339387
2643.0,235.45980374880241
2644.0,235.45980433339165
2645.0,235.45980374869814
2646.0,235.45980433284575
2647.0,235.45980374859397
2648.0,235.4598043323008
2649.0,235.45980374849069
2650.0,235.45980433175703
2651.0,235.45980374838746
2652.0,235.45980433121426
2653.0,235.45980374828477
2654.0,235.45980433067254
2655.0,235.45980374818254
2656.0,235.45980433013202
2657.0,235.4598037480805
2658.0,235.45980432959266
2659.0,235.45980374797915
2660.0,235.4598043290541
2661.0,235.4598037478779
2662.0,235.45980432851658
2663.0,235.45980374777722
2664.0,235.45980432798015
2665.0,235.45980374767697
2666.0,235.4598043274449
2667.0,235.45980374757698
2668.0,235.45980432691042
2669.0,235.4598037474773
2670.0,235.45980432637708
2671.0,235.45980374737826
2672.0,235.45980432584497
2673.0,235.45980374727935
2674.0,235.45980432531377
2675.0,235.45980374718107
2676.0,235.45980432478362
2677.0,235.45980374708293
2678.0,235.4598043242544
2679.0,235.45980374698533
2680.0,235.45980432372633
2681.0,235.459803746888
2682.0,235.45980432319917
2683.0,235.45980374679112
2684.0,235.45980432267294
2685.0,235.45980374669466
2686.0,235.45980432214785
2687.0,235.45980374659848
2688.0,235.4598043216238
2689.0,235.4598037465026
2690.0,235.45980432110073
2691.0,235.45980374640726
2692.0,235.45980432057863
2693.0,235.45980374631236
2694.0,235.45980432005763
2695.0,235.45980374621752
2696.0,235.45980431953748
2697.0,235.45980374612336
2698.0,235.45980431901845
2699.0,235.4598037460293
2700.0,235.45980431850043
2701.0,235.4598037459359
2702.0,235.45980431798338
2703.0,235.45980374584258
2704.0,235.45980431746727
2705.0,235.4598037457497
2706.0,235.45980431695236
2707.0,235.4598037456573
2708.0,235.45980431643804
2709.0,235.45980374556513
2710.0,235.45980431592486
2711.0,235.45980374547352
2712.0,235.45980431541275
2713.0,235.45980374538212
2714.0,235.45980431490156
2715.0,235.45980374529114
2716.0,235.45980431439142
2717.0,235.45980374520033
2718.0,235.45980431388233
2719.0,235.45980374510995
2720.0,235.45980431337415
2721.0,235.4598037450202
2722.0,235.45980431286685
2723.0,235.45980374493044
2724.0,235.45980431236052
2725.0,235.4598037448412
2726.0,235.459804311855
2727.0,235.45980374475226
2728.0,235.4598043113506
2729.0,235.4598037446637
2730.0,235.4598043108472
2731.0,235.45980374457548
2732.0,235.4598043103445
2733.0,235.45980374448766
2734.0,235.45980430984324
2735.0,235.4598037444001
2736.0,235.4598043093425
2737.0,235.45980374431292
2738.0,235.45980430884285
2739.0,235.4598037442261
2740.0,235.45980430834425
2741.0,235.4598037441395
2742.0,235.4598043078464
2743.0,235.45980374405332
2744.0,235.45980430734954
2745.0,235.45980374396763
2746.0,235.45980430685375
2747.0,235.459803743882
2748.0,235.45980430635888
2749.0,235.45980374379673
2750.0,235.45980430586476
2751.0,235.45980374371217
2752.0,235.4598043053715
2753.0,235.45980374362745
2754.0,235.45980430487938
2755.0,235.45980374354343
2756.0,235.4598043043882
2757.0,235.45980374345947
2758.0,235.45980430389778
2759.0,235.459803743376
2760.0,235.45980430340848
2761.0,235.45980374329287
2762.0,235.45980430291996
2763.0,235.45980374320987
2764.0,235.45980430243225
2765.0,235.45980374312745
2766.0,235.45980430194575
2767.0,235.45980374304523
2768.0,235.45980430145997
2769.0,235.4598037429632
2770.0,235.45980430097507
2771.0,235.45980374288172
2772.0,235.4598043004911
2773.0,235.45980374280057
2774.0,235.45980430000807
2775.0,235.4598037427196
2776.0,235.45980429952587
2777.0,235.45980374263902
2778.0,235.45980429904478
2779.0,235.45980374255885
2780.0,235.4598042985643
2781.0,235.45980374247887
2782.0,235.45980429808475
2783.0,235.45980374239898
2784.0,235.45980429760635
2785.0,235.4598037423197
2786.0,235.45980429712844
2787.0,235.45980374224072
2788.0,235.45980429665164
2789.0,235.4598037421622
2790.0,235.45980429617583
2791.0,235.45980374208386
2792.0,235.45980429570056
2793.0,235.45980374200568
2794.0,235.45980429522658
2795.0,235.45980374192794
2796.0,235.4598042947532
2797.0,235.4598037418503
2798.0,235.45980429428084
2799.0,235.45980374177321
2800.0,235.45980429380916
2801.0,235.45980374169642
2802.0,235.45980429333852
2803.0,235.45980374161988
2804.0,235.45980429286877
2805.0,235.4598037415437
2806.0,235.45980429239967
2807.0,235.4598037414677
2808.0,235.45980429193165
2809.0,235.45980374139214
2810.0,235.45980429146442
2811.0,235.45980374131685
2812.0,235.45980429099825
2813.0,235.4598037412417
2814.0,235.4598042905326
2815.0,235.45980374116704
2816.0,235.45980429006792
2817.0,235.45980374109263
2818.0,235.45980428960425
2819.0,235.45980374101836
2820.0,235.45980428914126
2821.0,235.4598037409446
2822.0,235.459804288679
2823.0,235.45980374087102
2824.0,235.45980428821773
2825.0,235.45980374079778
2826.0,235.45980428775738
2827.0,235.4598037407249
2828.0,235.45980428729777
2829.0,235.45980374065212
2830.0,235.459804286839
2831.0,235.4598037405797
2832.0,235.45980428638103
2833.0,235.45980374050777
2834.0,235.45980428592404
2835.0,235.45980374043575
2836.0,235.45980428546784
2837.0,235.45980374036446
2838.0,235.45980428501235
2839.0,235.45980374029315
2840.0,235.45980428455775
2841.0,235.45980374022213
2842.0,235.4598042841039
2843.0,235.45980374015141
2844.0,235.45980428365095
2845.0,235.4598037400811
2846.0,235.4598042831989
2847.0,235.4598037400111
2848.0,235.45980428274746
2849.0,235.45980373994107
2850.0,235.45980428229703
2851.0,235.4598037398716
2852.0,235.45980428184737
2853.0,235.45980373980217
2854.0,235.45980428139842
2855.0,235.4598037397335
2856.0,235.45980428095038
2857.0,235.45980373966472
2858.0,235.45980428050305
2859.0,235.45980373959617
2860.0,235.45980428005663
2861.0,235.4598037395281
2862.0,235.45980427961106
2863.0,235.45980373946028
2864.0,235.4598042791662
2865.0,235.45980373939253
2866.0,235.4598042787222
2867.0,235.4598037393252
2868.0,235.45980427827885
2869.0,235.4598037392582
2870.0,235.45980427783647
2871.0,235.45980373919156
2872.0,235.45980427739482
2873.0,235.45980373912485
2874.0,235.45980427695386
2875.0,235.45980373905866
2876.0,235.4598042765138
2877.0,235.45980373899266
2878.0,235.45980427607455
2879.0,235.459803738927
2880.0,235.45980427563592
2881.0,235.45980373886167
2882.0,235.4598042751982
2883.0,235.45980373879635
2884.0,235.45980427476124
2885.0,235.45980373873147
2886.0,235.45980427432514
2887.0,235.4598037386668
2888.0,235.4598042738897
2889.0,235.45980373860243
2890.0,235.45980427345515
2891.0,235.4598037385384
2892.0,235.4598042730211
2893.0,235.4598037384744
2894.0,235.4598042725882
2895.0,235.4598037384109
2896.0,235.4598042721559
2897.0,235.4598037383474
2898.0,235.4598042717243
2899.0,235.45980373828442
2900.0,235.45980427129368
2901.0,235.45980373822152
2902.0,235.45980427086357
2903.0,235.45980373815885
2904.0,235.45980427043438
2905.0,235.4598037380966
2906.0,235.4598042700059
2907.0,235.45980373803454
2908.0,235.45980426957806
2909.0,235.4598037379728
2910.0,235.4598042691512
2911.0,235.4598037379112
2912.0,235.459804268725
2913.0,235.45980373784977
2914.0,235.45980426829954
2915.0,235.45980373778897
2916.0,235.45980426787486
2917.0,235.45980373772792
2918.0,235.45980426745066
2919.0,235.4598037376675
2920.0,235.4598042670277
2921.0,235.45980373760713
2922.0,235.4598042666051
2923.0,235.45980373754702
2924.0,235.45980426618334
2925.0,235.45980373748716
2926.0,235.45980426576259
2927.0,235.4598037374276
2928.0,235.45980426534226
2929.0,235.45980373736833
2930.0,235.45980426492252
2931.0,235.4598037373092
2932.0,235.45980426450384
2933.0,235.45980373725035
2934.0,235.45980426408576
2935.0,235.45980373719183
2936.0,235.45980426366856
2937.0,235.4598037371335
2938.0,235.45980426325193
2939.0,235.4598037370753
2940.0,235.45980426283623
2941.0,235.4598037370175
2942.0,235.45980426242102
2943.0,235.45980373695983
2944.0,235.4598042620066
2945.0,235.45980373690244
2946.0,235.4598042615928
2947.0,235.4598037368453
2948.0,235.45980426117995
2949.0,235.45980373678833
2950.0,235.45980426076753
2951.0,235.45980373673183
2952.0,235.45980426035607
2953.0,235.45980373667524
2954.0,235.45980425994512
2955.0,235.45980373661894
2956.0,235.45980425953505
2957.0,235.45980373656317
2958.0,235.45980425912595
2959.0,235.45980373650744
2960.0,235.45980425871713
2961.0,235.45980373645182
2962.0,235.4598042583091
2963.0,235.45980373639654
2964.0,235.45980425790205
2965.0,235.4598037363415
2966.0,235.45980425749536
2967.0,235.45980373628666
2968.0,235.45980425708973
2969.0,235.4598037362321
2970.0,235.45980425668432
2971.0,235.45980373617766
2972.0,235.45980425628002
2973.0,235.45980373612352
2974.0,235.45980425587626
2975.0,235.45980373606963
2976.0,235.45980425547316
2977.0,235.45980373601589
2978.0,235.45980425507085
2979.0,235.45980373596242
2980.0,235.45980425466908
2981.0,235.4598037359094
2982.0,235.45980425426814
2983.0,235.45980373585607
2984.0,235.45980425386776
2985.0,235.45980373580343
2986.0,235.4598042534682
2987.0,235.45980373575082
2988.0,235.45980425306925
2989.0,235.4598037356985
2990.0,235.45980425267112
2991.0,235.45980373564643
2992.0,235.45980425227359
2993.0,235.45980373559442
2994.0,235.45980425187665
2995.0,235.45980373554272
2996.0,235.45980425148045
2997.0,235.45980373549133
2998.0,235.45980425108507
2999.0,235.4598037354401
3000.0,235.45980425069035
3001.0,235.45980373538904
3002.0,235.45980425029583
3003.0,235.4598037353382
3004.0,235.45980424990248
3005.0,235.45980373528755
3006.0,235.45980424950977
3007.0,235.45980373523713
3008.0,235.45980424911764
3009.0,235.459803735187
3010.0,235.45980424872616
3011.0,235.4598037351372
3012.0,235.4598042483353
3013.0,235.45980373508738
3014.0,235.45980424794516
3015.0,235.45980373503778
3016.0,235.45980424755547
3017.0,235.45980373498858
3018.0,235.45980424716677
3019.0,235.45980373493916
3020.0,235.4598042467785
3021.0,235.45980373489036
3022.0,235.45980424639072
3023.0,235.45980373484178
3024.0,235.45980424600353
3025.0,235.45980373479347
3026.0,235.45980424561674
3027.0,235.4598037347451
3028.0,235.4598042452298
3029.0,235.45980373469732
3030.0,235.45980424484233
3031.0,235.4598037346499
3032.0,235.45980424445293
3033.0,235.45980373460318
3034.0,235.45980424405886
3035.0,235.4598037345575
3036.0,235.45980424365416
3037.0,235.45980373451425
3038.0,235.45980424322752
3039.0,235.45980373447497
3040.0,235.45980424275447
3041.0,235.4598037344443
3042.0,235.459804242184
3043.0,235.45980373443086
3044.0,235.45980424141007
3045.0,235.4598037344542
3046.0,235.45980424021573
3047.0,235.45980373455163
3048.0,235.45980423817275
3049.0,235.4598037347988
3050.0,235.459804234514
3051.0,235.459803735328
3052.0,235.45980422813236
3053.0,235.4598037363245
3054.0,235.45980421816213
3055.0,235.45980373791159
3056.0,235.4598042053442
3057.0,235.459803739915
3058.0,235.45980419251455
3059.0,235.4598037418323
3060.0,235.45980418247814
3061.0,235.45980374323997
3062.0,235.45980417597352
3063.0,235.4598037440785
3064.0,235.45980417219064
3065.0,235.45980374450463
3066.0,235.45980417006126
3067.0,235.45980374468914
3068.0,235.4598041688231
3069.0,235.4598037447455
3070.0,235.4598041680381
3071.0,235.45980374473777
3072.0,235.45980416747778
3073.0,235.45980374469855
3074.0,235.45980416702756
3075.0,235.4598037446437
3076.0,235.45980416663178
3077.0,235.45980374458162
3078.0,235.45980416626276
3079.0,235.45980374451597
3080.0,235.45980416590714
3081.0,235.4598037444487
3082.0,235.45980416555855
3083.0,235.4598037443807
3084.0,235.45980416521343
3085.0,235.4598037443124
3086.0,235.45980416487075
3087.0,235.45980374424428
3088.0,235.45980416452912
3089.0,235.45980374417624
3090.0,235.45980416418885
3091.0,235.45980374410837
3092.0,235.45980416384913
3093.0,235.45980374404067
3094.0,235.45980416351023
3095.0,235.4598037439733
3096.0,235.45980416317167
3097.0,235.45980374390592
3098.0,235.45980416283385
3099.0,235.4598037438388
3100.0,235.45980416249662
3101.0,235.459803743772
3102.0,235.45980416215988
3103.0,235.4598037437053
3104.0,235.45980416182385
3105.0,235.45980374363904
3106.0,235.45980416148845
3107.0,235.45980374357268
3108.0,235.45980416115336
3109.0,235.45980374350668
3110.0,235.45980416081895
3111.0,235.4598037434409
3112.0,235.45980416048516
3113.0,235.45980374337543
3114.0,235.45980416015178
3115.0,235.45980374331006
3116.0,235.45980415981924
3117.0,235.4598037432447
3118.0,235.45980415948694
3119.0,235.45980374318
3120.0,235.45980415915525
3121.0,235.45980374311523
3122.0,235.45980415882423
3123.0,235.45980374305057
3124.0,235.45980415849357
3125.0,235.45980374298634
3126.0,235.45980415816356
3127.0,235.45980374292225
3128.0,235.45980415783418
3129.0,235.45980374285833
3130.0,235.45980415750537
3131.0,235.45980374279455
3132.0,235.45980415717696
3133.0,235.45980374273137
3134.0,235.459804156849
3135.0,235.45980374266784
3136.0,235.45980415652204
3137.0,235.4598037426048
3138.0,235.45980415619528
3139.0,235.45980374254214
3140.0,235.4598041558691
3141.0,235.45980374247927
3142.0,235.45980415554342
3143.0,235.45980374241682
3144.0,235.45980415521836
3145.0,235.45980374235464
3146.0,235.45980415489376
3147.0,235.4598037422926
3148.0,235.45980415456978
3149.0,235.4598037422307
3150.0,235.45980415424626
3151.0,235.45980374216919
3152.0,235.4598041539233
3153.0,235.45980374210765
3154.0,235.45980415360086
3155.0,235.45980374204632
3156.0,235.45980415327887
3157.0,235.4598037419854
3158.0,235.4598041529576
3159.0,235.45980374192453
3160.0,235.45980415263682
3161.0,235.45980374186365
3162.0,235.45980415231637
3163.0,235.45980374180317
3164.0,235.45980415199668
3165.0,235.45980374174303
3166.0,235.45980415167728
3167.0,235.4598037416831
3168.0,235.45980415135853
3169.0,235.45980374162312
3170.0,235.45980415104034
3171.0,235.45980374156358
3172.0,235.45980415072265
3173.0,235.4598037415039
3174.0,235.45980415040546
3175.0,235.45980374144472
3176.0,235.45980415008881
3177.0,235.45980374138554
3178.0,235.45980414977265
3179.0,235.45980374132668
3180.0,235.4598041494573
3181.0,235.45980374126796
3182.0,235.4598041491421
3183.0,235.45980374120953
3184.0,235.4598041488271
3185.0,235.45980374115123
3186.0,235.45980414851323
3187.0,235.45980374109288
3188.0,235.45980414819968
3189.0,235.45980374103505
3190.0,235.45980414788644
3191.0,235.45980374097732
3192.0,235.45980414757406
3193.0,235.4598037409198
3194.0,235.45980414726202
3195.0,235.45980374086227
3196.0,235.4598041469504
3197.0,235.45980374080506
3198.0,235.45980414663944
3199.0,235.45980374074804
3200.0,235.45980414632885
3201.0,235.45980374069126
3202.0,235.45980414601883
3203.0,235.45980374063487
3204.0,235.4598041457092
3205.0,235.4598037405783
3206.0,235.45980414540023
3207.0,235.459803740522
3208.0,235.4598041450917
3209.0,235.45980374046576
3210.0,235.45980414478356
3211.0,235.45980374040988
3212.0,235.4598041444763
3213.0,235.45980374035418
3214.0,235.45980414416894
3215.0,235.45980374029858
3216.0,235.4598041438624
3217.0,235.4598037402431
3218.0,235.4598041435565
3219.0,235.4598037401882
3220.0,235.45980414325072
3221.0,235.45980374013317
3222.0,235.45980414294561
3223.0,235.45980374007829
3224.0,235.4598041426411
3225.0,235.4598037400237
3226.0,235.45980414233713
3227.0,235.45980373996923
3228.0,235.45980414203342
3229.0,235.45980373991497
3230.0,235.45980414173033
3231.0,235.45980373986086
3232.0,235.4598041414277
3233.0,235.45980373980694
3234.0,235.4598041411257
3235.0,235.4598037397533
3236.0,235.4598041408241
3237.0,235.45980373969968
3238.0,235.45980414052266
3239.0,235.45980373964636
3240.0,235.45980414022208
3241.0,235.45980373959293
3242.0,235.45980413992186
3243.0,235.45980373953984
3244.0,235.45980413962204
3245.0,235.4598037394872
3246.0,235.45980413932287
3247.0,235.45980373943434
3248.0,235.45980413902416
3249.0,235.45980373938198
3250.0,235.4598041387257
3251.0,235.45980373932937
3252.0,235.4598041384279
3253.0,235.4598037392774
3254.0,235.45980413813038
3255.0,235.459803739225
3256.0,235.45980413783346
3257.0,235.4598037391735
3258.0,235.459804137537
3259.0,235.4598037391218
3260.0,235.4598041372412
3261.0,235.4598037390703
3262.0,235.45980413694565
3263.0,235.45980373901912
3264.0,235.45980413665066
3265.0,235.45980373896782
3266.0,235.459804136356
3267.0,235.45980373891672
3268.0,235.459804136062
3269.0,235.4598037388659
3270.0,235.45980413576845
3271.0,235.45980373881528
3272.0,235.45980413547517
3273.0,235.45980373876492
3274.0,235.45980413518248
3275.0,235.45980373871458
3276.0,235.45980413489013
3277.0,235.45980373866433
3278.0,235.4598041345985
3279.0,235.4598037386143
3280.0,235.45980413430706
3281.0,235.45980373856466
3282.0,235.45980413401634
3283.0,235.45980373851484
3284.0,235.45980413372595
3285.0,235.45980373846544
3286.0,235.45980413343605
3287.0,235.45980373841616
3288.0,235.45980413314638
3289.0,235.45980373836696
3290.0,235.45980413285747
3291.0,235.4598037383179
3292.0,235.45980413256888
3293.0,235.45980373826902
3294.0,235.45980413228074
3295.0,235.45980373822027
3296.0,235.45980413199305
3297.0,235.4598037381718
3298.0,235.45980413170585
3299.0,235.4598037381235
3300.0,235.4598041314192
3301.0,235.45980373807518
3302.0,235.45980413113273
3303.0,235.45980373802706
3304.0,235.45980413084692
3305.0,235.45980373797926
3306.0,235.45980413056157
3307.0,235.4598037379314
3308.0,235.4598041302764
3309.0,235.45980373788393
3310.0,235.45980412999216
3311.0,235.45980373783655
3312.0,235.45980412970778
3313.0,235.45980373778923
3314.0,235.45980412942416
3315.0,235.45980373774222
3316.0,235.4598041291411
3317.0,235.45980373769535
3318.0,235.45980412885828
3319.0,235.45980373764837
3320.0,235.45980412857588
3321.0,235.45980373760193
3322.0,235.45980412829408
3323.0,235.45980373755535
3324.0,235.45980412801245
3325.0,235.45980373750916
3326.0,235.4598041277315
3327.0,235.45980373746292
3328.0,235.4598041274511
3329.0,235.4598037374167
3330.0,235.4598041271707
3331.0,235.45980373737106
3332.0,235.45980412689113
3333.0,235.45980373732536
3334.0,235.4598041266118
3335.0,235.45980373727966
3336.0,235.45980412633307
3337.0,235.45980373723444
3338.0,235.45980412605476
3339.0,235.45980373718925
3340.0,235.4598041257768
3341.0,235.459803737144
3342.0,235.45980412549898
3343.0,235.45980373709918
3344.0,235.45980412522198
3345.0,235.45980373705422
3346.0,235.4598041249453
3347.0,235.45980373700962
3348.0,235.459804124669
3349.0,235.459803736965
3350.0,235.45980412439306
3351.0,235.45980373692092
3352.0,235.45980412411782
3353.0,235.4598037368767
3354.0,235.4598041238427
3355.0,235.45980373683236
3356.0,235.45980412356812
3357.0,235.4598037367885
3358.0,235.45980412329413
3359.0,235.45980373674468
3360.0,235.45980412302043
3361.0,235.45980373670125
3362.0,235.45980412274707
3363.0,235.4598037366577
3364.0,235.4598041224741
3365.0,235.45980373661436
3366.0,235.45980412220163
3367.0,235.4598037365711
3368.0,235.45980412192955
3369.0,235.45980373652813
3370.0,235.45980412165815
3371.0,235.45980373648524
3372.0,235.45980412138672
3373.0,235.45980373644272
3374.0,235.4598041211159
3375.0,235.45980373639992
3376.0,235.4598041208455
3377.0,235.45980373635751
3378.0,235.45980412057557
3379.0,235.4598037363152
3380.0,235.45980412030607
3381.0,235.4598037362731
3382.0,235.45980412003684
3383.0,235.4598037362311
3384.0,235.4598041197678
3385.0,235.459803736189
3386.0,235.45980411949978
3387.0,235.45980373614714
3388.0,235.4598041192318
3389.0,235.45980373610578
3390.0,235.45980411896426
3391.0,235.45980373606412
3392.0,235.4598041186971
3393.0,235.45980373602293
3394.0,235.45980411843033
3395.0,235.45980373598167
3396.0,235.45980411816402
3397.0,235.45980373594068
3398.0,235.45980411789807
3399.0,235.45980373589967
3400.0,235.45980411763256
3401.0,235.459803735859
3402.0,235.4598041173675
3403.0,235.4598037358183
3404.0,235.4598041171029
3405.0,235.45980373577788
3406.0,235.4598041168384
3407.0,235.45980373573752
3408.0,235.45980411657476
3409.0,235.4598037356974
3410.0,235.4598041163113
3411.0,235.45980373565712
3412.0,235.45980411604808
3413.0,235.4598037356172
3414.0,235.45980411578535
3415.0,235.45980373557737
3416.0,235.45980411552296
3417.0,235.45980373553772
3418.0,235.45980411526108
3419.0,235.4598037354982
3420.0,235.4598041149996
3421.0,235.45980373545862
3422.0,235.45980411473846
3423.0,235.45980373541934
3424.0,235.45980411447783
3425.0,235.45980373538038
3426.0,235.45980411421735
3427.0,235.45980373534132
3428.0,235.4598041139575
3429.0,235.45980373530227
3430.0,235.45980411369797
3431.0,235.45980373526365
3432.0,235.45980411343876
3433.0,235.4598037352251
3434.0,235.45980411317996
3435.0,235.4598037351866
3436.0,235.45980411292146
3437.0,235.45980373514823
3438.0,235.45980411266348
3439.0,235.45980373510977
3440.0,235.4598041124059
3441.0,235.45980373507183
3442.0,235.45980411214862
3443.0,235.45980373503386
3444.0,235.45980411189174
3445.0,235.45980373499594
3446.0,235.4598041116353
3447.0,235.4598037349583
3448.0,235.45980411137916
3449.0,235.45980373492068
3450.0,235.45980411112342
3451.0,235.45980373488342
3452.0,235.45980411086825
3453.0,235.45980373484602
3454.0,235.45980411061316
3455.0,235.45980373480876
3456.0,235.4598041103587
3457.0,235.45980373477184
3458.0,235.45980411010444
3459.0,235.45980373473483
3460.0,235.45980410985084
3461.0,235.459803734698
3462.0,235.45980410959734
3463.0,235.4598037346613
3464.0,235.45980410934425
3465.0,235.45980373462478
3466.0,235.45980410909146
3467.0,235.4598037345882
3468.0,235.45980410883928
3469.0,235.4598037345519
3470.0,235.4598041085874
3471.0,235.4598037345158
3472.0,235.45980410833562
3473.0,235.45980373447983
3474.0,235.45980410808448
3475.0,235.4598037344438
3476.0,235.45980410783372
3477.0,235.45980373440796
3478.0,235.4598041075835
3479.0,235.45980373437237
3480.0,235.45980410733327
3481.0,235.45980373433673
3482.0,235.4598041070836
3483.0,235.4598037343014
3484.0,235.4598041068341
3485.0,235.45980373426616
3486.0,235.45980410658518
3487.0,235.4598037342308
3488.0,235.4598041063366
3489.0,235.45980373419584
3490.0,235.45980410608837
3491.0,235.45980373416094
3492.0,235.45980410584042
3493.0,235.4598037341259
3494.0,235.45980410559284
3495.0,235.45980373409122
3496.0,235.45980410534597
3497.0,235.45980373405663
3498.0,235.4598041050992
3499.0,235.45980373402202
3500.0,235.45980410485274
3501.0,235.45980373398783
3502.0,235.45980410460658
3503.0,235.45980373395358
3504.0,235.45980410436093
3505.0,235.45980373391933
3506.0,235.4598041041155
3507.0,235.45980373388556
3508.0,235.45980410387068
3509.0,235.45980373385154
3510.0,235.459804103626
3511.0,235.45980373381778
3512.0,235.45980410338166
3513.0,235.45980373378424
3514.0,235.45980410313783
3515.0,235.45980373375053
3516.0,235.4598041028944
3517.0,235.4598037337174
3518.0,235.45980410265102
3519.0,235.45980373368403
3520.0,235.4598041024083
3521.0,235.45980373365063
3522.0,235.45980410216558
3523.0,235.4598037336178
3524.0,235.45980410192357
3525.0,235.45980373358478
3526.0,235.45980410168193
3527.0,235.4598037335521
3528.0,235.4598041014405
3529.0,235.45980373351924
3530.0,235.45980410119938
3531.0,235.4598037334867
3532.0,235.45980410095868
3533.0,235.45980373345412
3534.0,235.45980410071826
3535.0,235.45980373342184
3536.0,235.45980410047824
3537.0,235.45980373338955
3538.0,235.4598041002386
3539.0,235.4598037333574
3540.0,235.45980409999916
3541.0,235.45980373332537
3542.0,235.45980409976036
3543.0,235.45980373329346
3544.0,235.45980409952165
3545.0,235.45980373326148
3546.0,235.4598040992833
3547.0,235.45980373322985
3548.0,235.4598040990454
3549.0,235.45980373319838
3550.0,235.45980409880778
3551.0,235.45980373316672
3552.0,235.45980409857037
3553.0,235.45980373313535
3554.0,235.45980409833362
3555.0,235.4598037331043
3556.0,235.45980409809712
3557.0,235.45980373307307
3558.0,235.45980409786077
3559.0,235.45980373304207
3560.0,235.45980409762498
3561.0,235.45980373301137
3562.0,235.45980409738937
3563.0,235.45980373298033
3564.0,235.45980409715398
3565.0,235.45980373294978
3566.0,235.45980409691936
3567.0,235.45980373291908
3568.0,235.4598040966848
3569.0,235.45980373288847
3570.0,235.45980409645057
3571.0,235.45980373285835
3572.0,235.45980409621663
3573.0,235.45980373282802
3574.0,235.45980409598323
3575.0,235.45980373279767
3576.0,235.45980409574992
3577.0,235.4598037327678
3578.0,235.4598040955168
3579.0,235.45980373273784
3580.0,235.45980409528423
3581.0,235.45980373270808
3582.0,235.45980409505162
3583.0,235.45980373267835
3584.0,235.45980409481933
3585.0,235.45980373264877
3586.0,235.4598040945866
3587.0,235.45980373261952
3588.0,235.45980409435344
3589.0,235.4598037325904
3590.0,235.45980409411874
3591.0,235.45980373256194
3592.0,235.45980409388093
3593.0,235.45980373253389
3594.0,235.4598040936369
3595.0,235.45980373250708
3596.0,235.45980409338085
3597.0,235.45980373248273
3598.0,235.45980409310036
3599.0,235.45980373246277
3600.0,235.45980409277266
3601.0,235.45980373245115
3602.0,235.45980409235287
3603.0,235.45980373245592
3604.0,235.45980409175385
3605.0,235.45980373249205
3606.0,235.45980409081355
3607.0,235.45980373258809
3608.0,235.45980408924086
3609.0,235.45980373279403
3610.0,235.45980408657553
3611.0,235.45980373318838
3612.0,235.45980408225554
3613.0,235.45980373386175
3614.0,235.45980407598017
3615.0,235.45980373485102
3616.0,235.45980406830776
3617.0,235.45980373603945
3618.0,235.45980406070987
3619.0,235.45980373717205
3620.0,235.45980405458488
3621.0,235.45980373803746
3622.0,235.45980405038546
3623.0,235.45980373859064
3624.0,235.4598040477823
3625.0,235.45980373889904
3626.0,235.45980404623447
3627.0,235.45980373905087
3628.0,235.459804045305
3629.0,235.45980373911274
3630.0,235.45980404471544
3631.0,235.45980373912545
3632.0,235.4598040443069
3633.0,235.45980373911246
3634.0,235.4598040439936
3635.0,235.45980373908594
3636.0,235.45980404373026
3637.0,235.4598037390524
3638.0,235.45980404349314
3639.0,235.4598037390153
3640.0,235.45980404326946
3641.0,235.45980373897632
3642.0,235.45980404305342
3643.0,235.45980373893647
3644.0,235.45980404284126
3645.0,235.45980373889603
3646.0,235.45980404263153
3647.0,235.4598037388557
3648.0,235.45980404242317
3649.0,235.4598037388151
3650.0,235.4598040422154
3651.0,235.45980373877455
3652.0,235.45980404200853
3653.0,235.45980373873417
3654.0,235.45980404180182
3655.0,235.45980373869392
3656.0,235.45980404159587
3657.0,235.45980373865345
3658.0,235.45980404138996
3659.0,235.45980373861335
3660.0,235.4598040411843
3661.0,235.45980373857333
3662.0,235.45980404097915
3663.0,235.45980373853342
3664.0,235.4598040407745
3665.0,235.45980373849363
3666.0,235.4598040405696
3667.0,235.45980373845404
3668.0,235.45980404036513
3669.0,235.45980373841448
3670.0,235.45980404016112
3671.0,235.4598037383749
3672.0,235.45980403995745
3673.0,235.4598037383356
3674.0,235.45980403975395
3675.0,235.45980373829627
3676.0,235.45980403955073
3677.0,235.45980373825697
3678.0,235.45980403934792
3679.0,235.45980373821803
3680.0,235.45980403914513
3681.0,235.45980373817918
3682.0,235.4598040389431
3683.0,235.45980373814052
3684.0,235.45980403874069
3685.0,235.45980373810156
3686.0,235.45980403853937
3687.0,235.4598037380631
3688.0,235.45980403833775
3689.0,235.45980373802436
3690.0,235.45980403813638
3691.0,235.45980373798608
3692.0,235.4598040379357
3693.0,235.4598037379479
3694.0,235.459804037735
3695.0,235.45980373790957
3696.0,235.45980403753452
3697.0,235.4598037378716
3698.0,235.4598040373345
3699.0,235.4598037378335
3700.0,235.45980403713457
3701.0,235.45980373779568
3702.0,235.45980403693522
3703.0,235.459803737758
3704.0,235.45980403673607
3705.0,235.45980373772014
3706.0,235.45980403653712
3707.0,235.4598037376826
3708.0,235.45980403633857
3709.0,235.45980373764533
3710.0,235.45980403613999
3711.0,235.45980373760796
3712.0,235.45980403594217
3713.0,235.4598037375707
3714.0,235.45980403574407
3715.0,235.45980373753355
3716.0,235.45980403554657
3717.0,235.45980373749651
3718.0,235.4598040353492
3719.0,235.45980373745954
3720.0,235.45980403515222
3721.0,235.45980373742265
3722.0,235.4598040349555
3723.0,235.45980373738607
3724.0,235.459804034759
3725.0,235.4598037373492
3726.0,235.4598040345629
3727.0,235.45980373731285
3728.0,235.459804034367
3729.0,235.4598037372765
3730.0,235.4598040341714
3731.0,235.45980373724024
3732.0,235.45980403397598
3733.0,235.45980373720403
3734.0,235.45980403378084
3735.0,235.45980373716768
3736.0,235.45980403358593
3737.0,235.45980373713175
3738.0,235.45980403339144
3739.0,235.45980373709602
3740.0,235.4598040331972
3741.0,235.45980373705993
3742.0,235.45980403300334
3743.0,235.45980373702423
3744.0,235.45980403280942
3745.0,235.4598037369887
3746.0,235.45980403261598
3747.0,235.45980373695312
3748.0,235.45980403242265
3749.0,235.45980373691788
3750.0,235.4598040322297
3751.0,235.45980373688235
3752.0,235.45980403203717
3753.0,235.45980373684725
3754.0,235.45980403184484
3755.0,235.45980373681206
3756.0,235.4598040316526
3757.0,235.45980373677702
3758.0,235.45980403146055
3759.0,235.45980373674215
3760.0,235.45980403126902
3761.0,235.45980373670713
3762.0,235.4598040310778
3763.0,235.45980373667263
3764.0,235.45980403088672
3765.0,235.45980373663787
3766.0,235.4598040306959
3767.0,235.45980373660348
3768.0,235.4598040305054
3769.0,235.459803736569
3770.0,235.45980403031507
3771.0,235.45980373653464
3772.0,235.45980403012493
3773.0,235.45980373650028
3774.0,235.459804029935
3775.0,235.45980373646614
3776.0,235.45980402974567
3777.0,235.45980373643218
3778.0,235.45980402955624
3779.0,235.4598037363983
3780.0,235.4598040293674
3781.0,235.4598037363642
3782.0,235.45980402917868
3783.0,235.45980373633063
3784.0,235.45980402899
3785.0,235.45980373629672
3786.0,235.4598040288019
3787.0,235.45980373626304
3788.0,235.45980402861397
3789.0,235.4598037362296
3790.0,235.45980402842622
3791.0,235.45980373619625
3792.0,235.45980402823878
3793.0,235.459803736163
3794.0,235.45980402805165
3795.0,235.45980373612963
3796.0,235.45980402786466
3797.0,235.45980373609666
3798.0,235.45980402767782
3799.0,235.45980373606358
3800.0,235.45980402749146
3801.0,235.45980373603075
3802.0,235.4598040273053
3803.0,235.4598037359978
3804.0,235.4598040271194
3805.0,235.4598037359651
3806.0,235.45980402693354
3807.0,235.45980373593244
3808.0,235.4598040267483
3809.0,235.45980373589984
3810.0,235.45980402656306
3811.0,235.4598037358673
3812.0,235.45980402637835
3813.0,235.4598037358349
3814.0,235.45980402619355
3815.0,235.45980373580284
3816.0,235.4598040260092
3817.0,235.45980373577052
3818.0,235.45980402582512
3819.0,235.45980373573843
3820.0,235.4598040256408
3821.0,235.45980373570615
3822.0,235.45980402545726
3823.0,235.45980373567446
3824.0,235.459804025274
3825.0,235.45980373564265
3826.0,235.45980402509073
3827.0,235.4598037356108
3828.0,235.45980402490775
3829.0,235.45980373557913
3830.0,235.4598040247251
3831.0,235.4598037355475
3832.0,235.4598040245427
3833.0,235.45980373551595
3834.0,235.45980402436047
3835.0,235.45980373548454
3836.0,235.45980402417845
3837.0,235.45980373545322
3838.0,235.45980402399687
3839.0,235.459803735422
3840.0,235.4598040238154
3841.0,235.45980373539095
3842.0,235.45980402363426
3843.0,235.45980373535983
3844.0,235.45980402345322
3845.0,235.45980373532907
3846.0,235.4598040232725
3847.0,235.45980373529812
3848.0,235.45980402309215
3849.0,235.45980373526723
3850.0,235.45980402291173
3851.0,235.45980373523668
3852.0,235.45980402273184
3853.0,235.45980373520595
3854.0,235.459804022552
3855.0,235.4598037351754
3856.0,235.45980402237234
3857.0,235.45980373514504
3858.0,235.45980402219323
3859.0,235.4598037351145
3860.0,235.45980402201423
3861.0,235.45980373508453
3862.0,235.4598040218354
3863.0,235.45980373505418
3864.0,235.4598040216569
3865.0,235.45980373502394
3866.0,235.45980402147845
3867.0,235.45980373499407
3868.0,235.45980402130036
3869.0,235.45980373496408
3870.0,235.45980402112275
3871.0,235.45980373493416
3872.0,235.4598040209451
3873.0,235.45980373490457
3874.0,235.45980402076765
3875.0,235.4598037348749
3876.0,235.45980402059058
3877.0,235.45980373484534
3878.0,235.45980402041363
3879.0,235.4598037348157
3880.0,235.4598040202369
3881.0,235.45980373478633
3882.0,235.45980402006043
3883.0,235.45980373475697
3884.0,235.45980401988436
3885.0,235.45980373472764
3886.0,235.45980401970834
3887.0,235.4598037346985
3888.0,235.45980401953284
3889.0,235.4598037346695
3890.0,235.45980401935725
3891.0,235.45980373464047
3892.0,235.459804019182
3893.0,235.45980373461146
3894.0,235.4598040190068
3895.0,235.45980373458258
3896.0,235.4598040188321
3897.0,235.45980373455384
3898.0,235.4598040186576
3899.0,235.45980373452505
3900.0,235.45980401848328
3901.0,235.45980373449655
3902.0,235.45980401830914
3903.0,235.459803734468
3904.0,235.45980401813543
3905.0,235.45980373443967
3906.0,235.45980401796166
3907.0,235.45980373441128
3908.0,235.45980401778831
3909.0,235.45980373438297
3910.0,235.45980401761506
3911.0,235.45980373435486
3912.0,235.45980401744208
3913.0,235.45980373432678
3914.0,235.45980401726942
3915.0,235.4598037342986
3916.0,235.45980401709699
3917.0,235.4598037342706
3918.0,235.45980401692458
3919.0,235.45980373424277
3920.0,235.45980401675249
3921.0,235.45980373421517
3922.0,235.4598040165807
3923.0,235.45980373418743
3924.0,235.4598040164092
3925.0,235.4598037341597
3926.0,235.45980401623774
3927.0,235.45980373413204
3928.0,235.45980401606658
3929.0,235.45980373410455
3930.0,235.4598040158958
3931.0,235.45980373407713
3932.0,235.45980401572507
3933.0,235.45980373404993
3934.0,235.45980401555468
3935.0,235.45980373402259
3936.0,235.4598040153844
3937.0,235.45980373399556
3938.0,235.45980401521442
3939.0,235.45980373396824
3940.0,235.4598040150446
3941.0,235.45980373394124
3942.0,235.45980401487506
3943.0,235.45980373391433
3944.0,235.45980401470567
3945.0,235.45980373388744
3946.0,235.45980401453656
3947.0,235.45980373386075
3948.0,235.4598040143675
3949.0,235.45980373383392
3950.0,235.45980401419905
3951.0,235.4598037338074
3952.0,235.45980401403037
3953.0,235.45980373378066
3954.0,235.45980401386225
3955.0,235.45980373375437
3956.0,235.45980401369422
3957.0,235.45980373372785
3958.0,235.45980401352634
3959.0,235.4598037337016
3960.0,235.45980401335876
3961.0,235.45980373367527
3962.0,235.45980401319142
3963.0,235.45980373364915
3964.0,235.45980401302427
3965.0,235.45980373362303
3966.0,235.45980401285726
3967.0,235.4598037335971
3968.0,235.45980401269065
3969.0,235.45980373357114
3970.0,235.45980401252407
3971.0,235.45980373354513
3972.0,235.45980401235772
3973.0,235.45980373351944
3974.0,235.45980401219174
3975.0,235.45980373349374
3976.0,235.45980401202584
3977.0,235.45980373346796
3978.0,235.45980401186029
3979.0,235.45980373344247
3980.0,235.45980401169493
3981.0,235.45980373341692
3982.0,235.45980401152968
3983.0,235.45980373339145
3984.0,235.45980401136464
3985.0,235.4598037333662
3986.0,235.45980401119985
3987.0,235.4598037333409
3988.0,235.45980401103503
3989.0,235.45980373331568
3990.0,235.45980401087084
3991.0,235.45980373329056
3992.0,235.4598040107067
3993.0,235.45980373326537
3994.0,235.45980401054277
3995.0,235.4598037332405
3996.0,235.459804010379
3997.0,235.45980373321558
3998.0,235.45980401021546
3999.0,235.4598037331908
4000.0,235.45980401005218
4001.0,235.4598037331659
4002.0,235.4598040098892
4003.0,235.4598037331412
4004.0,235.45980400972624
4005.0,235.4598037331166
4006.0,235.45980400956347
4007.0,235.45980373309192
4008.0,235.45980400940107
4009.0,235.45980373306756
4010.0,235.45980400923884
4011.0,235.4598037330429
4012.0,235.45980400907666
4013.0,235.45980373301873
4014.0,235.45980400891497
4015.0,235.45980373299435
4016.0,235.45980400875337
4017.0,235.45980373297022
4018.0,235.4598040085919
4019.0,235.45980373294586
4020.0,235.4598040084306
4021.0,235.459803732922
4022.0,235.45980400826951
4023.0,235.45980373289785
4024.0,235.45980400810885
4025.0,235.459803732874
4026.0,235.4598040079481
4027.0,235.45980373285028
4028.0,235.45980400778777
4029.0,235.45980373282646
4030.0,235.45980400762764
4031.0,235.45980373280267
4032.0,235.45980400746774
4033.0,235.45980373277905
4034.0,235.45980400730795
4035.0,235.45980373275538
4036.0,235.45980400714825
4037.0,235.45980373273187
4038.0,235.45980400698883
4039.0,235.4598037327085
4040.0,235.45980400682956
4041.0,235.45980373268506
4042.0,235.45980400667094
4043.0,235.4598037326618
4044.0,235.45980400651197
4045.0,235.45980373263845
4046.0,235.4598040063534
4047.0,235.4598037326153
4048.0,235.45980400619504
4049.0,235.4598037325922
4050.0,235.45980400603673
4051.0,235.45980373256924
4052.0,235.4598040058788
4053.0,235.45980373254616
4054.0,235.45980400572114
4055.0,235.45980373252328
4056.0,235.45980400556348
4057.0,235.45980373250043
4058.0,235.45980400540626
4059.0,235.45980373247775
4060.0,235.45980400524897
4061.0,235.45980373245501
4062.0,235.45980400509197
4063.0,235.45980373243242
4064.0,235.45980400493534
4065.0,235.45980373240988
4066.0,235.45980400477876
4067.0,235.4598037323873
4068.0,235.4598040046224
4069.0,235.45980373236478
4070.0,235.45980400446635
4071.0,235.45980373234238
4072.0,235.45980400431037
4073.0,235.45980373232015
4074.0,235.45980400415448
4075.0,235.45980373229787
4076.0,235.45980400399887
4077.0,235.45980373227576
4078.0,235.45980400384346
4079.0,235.45980373225373
4080.0,235.45980400368836
4081.0,235.4598037322315
4082.0,235.45980400353335
4083.0,235.4598037322096
4084.0,235.45980400337857
4085.0,235.4598037321877
4086.0,235.45980400322395
4087.0,235.45980373216574
4088.0,235.45980400306948
4089.0,235.459803732144
4090.0,235.45980400291518
4091.0,235.4598037321223
4092.0,235.45980400276136
4093.0,235.45980373210068
4094.0,235.45980400260757
4095.0,235.45980373207908
4096.0,235.4598040024538
4097.0,235.4598037320576
4098.0,235.45980400230027
4099.0,235.4598037320361
4100.0,235.45980400214708
4101.0,235.45980373201456
4102.0,235.45980400199417
4103.0,235.45980373199328
4104.0,235.45980400184132
4105.0,235.45980373197204
4106.0,235.45980400168847
4107.0,235.45980373195096
4108.0,235.459804001536
4109.0,235.45980373192958
4110.0,235.4598040013837
4111.0,235.45980373190844
4112.0,235.4598040012315
4113.0,235.45980373188738
4114.0,235.45980400107968
4115.0,235.4598037318665
4116.0,235.4598040009279
4117.0,235.45980373184574
4118.0,235.45980400077633
4119.0,235.45980373182496
4120.0,235.4598040006249
4121.0,235.45980373180407
4122.0,235.45980400047395
4123.0,235.4598037317833
4124.0,235.45980400032298
4125.0,235.4598037317626
4126.0,235.4598040001722
4127.0,235.4598037317421
4128.0,235.45980400002148
4129.0,235.4598037317215
4130.0,235.45980399987127
4131.0,235.4598037317012
4132.0,235.4598039997208
4133.0,235.45980373168067
4134.0,235.4598039995708
4135.0,235.45980373166026
4136.0,235.45980399942107
4137.0,235.45980373164
4138.0,235.4598039992713
4139.0,235.4598037316197
4140.0,235.4598039991219
4141.0,235.4598037315996
4142.0,235.45980399897257
4143.0,235.45980373157957
4144.0,235.4598039988235
4145.0,235.45980373155945
4146.0,235.4598039986745
4147.0,235.45980373153947
4148.0,235.4598039985259
4149.0,235.45980373151946
4150.0,235.45980399837734
4151.0,235.45980373149973
4152.0,235.459803998229
4153.0,235.45980373147995
4154.0,235.4598039980808
4155.0,235.45980373146023
4156.0,235.45980399793282
4157.0,235.45980373144053
4158.0,235.45980399778486
4159.0,235.4598037314209
4160.0,235.45980399763712
4161.0,235.4598037314013
4162.0,235.4598039974898
4163.0,235.4598037313817
4164.0,235.4598039973425
4165.0,235.4598037313624
4166.0,235.4598039971953
4167.0,235.45980373134287
4168.0,235.45980399704857
4169.0,235.45980373132355
4170.0,235.45980399690154
4171.0,235.4598037313042
4172.0,235.45980399675483
4173.0,235.4598037312852
4174.0,235.45980399660814
4175.0,235.45980373126602
4176.0,235.45980399646146
4177.0,235.4598037312471
4178.0,235.45980399631438
4179.0,235.45980373122813
4180.0,235.45980399616712
4181.0,235.45980373120946
4182.0,235.4598039960186
4183.0,235.4598037311911
4184.0,235.45980399586787
4185.0,235.459803731173
4186.0,235.45980399571303
4187.0,235.4598037311558
4188.0,235.45980399555117
4189.0,235.45980373114
4190.0,235.45980399537535
4191.0,235.45980373112656
4192.0,235.45980399517495
4193.0,235.45980373111774
4194.0,235.4598039949286
4195.0,235.4598037311168
4196.0,235.45980399459862
4197.0,235.4598037311306
4198.0,235.45980399411746
4199.0,235.45980373117055
4200.0,235.4598039933676
4201.0,235.4598037312574
4202.0,235.45980399216
4203.0,235.4598037314229
4204.0,235.45980399022795
4205.0,235.4598037317119
4206.0,235.4598039872963
4207.0,235.4598037321679
4208.0,235.459803983282
4209.0,235.45980373279605
4210.0,235.45980397854822
4211.0,235.45980373352563
4212.0,235.4598039738683
4213.0,235.45980373422393
4214.0,235.45980396997433
4215.0,235.45980373477954
4216.0,235.45980396715748
4217.0,235.45980373515857
4218.0,235.45980396530294
4219.0,235.45980373538814
4220.0,235.45980396413805
4221.0,235.45980373551313
4222.0,235.45980396341113
4223.0,235.4598037355738
4224.0,235.4598039629437
4225.0,235.4598037355962
4226.0,235.45980396262422
4227.0,235.45980373559726
4228.0,235.45980396238775
4229.0,235.45980373558626
4230.0,235.45980396219747
4231.0,235.45980373556867
4232.0,235.45980396203282
4233.0,235.45980373554733
4234.0,235.45980396188224
4235.0,235.45980373552402
4236.0,235.45980396174
4237.0,235.45980373549978
4238.0,235.45980396160175
4239.0,235.45980373547502
4240.0,235.45980396146646
4241.0,235.4598037354497
4242.0,235.45980396133282
4243.0,235.45980373542434
4244.0,235.45980396119973
4245.0,235.45980373539905
4246.0,235.4598039610674
4247.0,235.45980373537375
4248.0,235.45980396093535
4249.0,235.45980373534834
4250.0,235.4598039608036
4251.0,235.45980373532294
4252.0,235.45980396067225
4253.0,235.45980373529778
4254.0,235.45980396054097
4255.0,235.45980373527257
4256.0,235.4598039604099
4257.0,235.45980373524742
4258.0,235.459803960279
4259.0,235.45980373522235
4260.0,235.45980396014832
4261.0,235.4598037351973
4262.0,235.45980396001787
4263.0,235.45980373517253
4264.0,235.45980395988738
4265.0,235.4598037351475
4266.0,235.45980395975724
4267.0,235.4598037351227
4268.0,235.4598039596272
4269.0,235.45980373509786
4270.0,235.4598039594973
4271.0,235.45980373507328
4272.0,235.45980395936758
4273.0,235.45980373504855
4274.0,235.459803959238
4275.0,235.45980373502383
4276.0,235.45980395910877
4277.0,235.45980373499953
4278.0,235.45980395897934
4279.0,235.4598037349749
4280.0,235.4598039588503
4281.0,235.45980373495053
4282.0,235.45980395872127
4283.0,235.4598037349261
4284.0,235.45980395859237
4285.0,235.45980373490207
4286.0,235.4598039584639
4287.0,235.45980373487757
4288.0,235.45980395833536
4289.0,235.45980373485344
4290.0,235.4598039582071
4291.0,235.45980373482942
4292.0,235.45980395807888
4293.0,235.45980373480518
4294.0,235.45980395795073
4295.0,235.4598037347812
4296.0,235.45980395782286
4297.0,235.45980373475723
4298.0,235.45980395769521
4299.0,235.45980373473327
4300.0,235.45980395756754
4301.0,235.45980373470957
4302.0,235.4598039574403
4303.0,235.4598037346856
4304.0,235.45980395731297
4305.0,235.45980373466202
4306.0,235.45980395718584
4307.0,235.45980373463837
4308.0,235.45980395705902
4309.0,235.45980373461472
4310.0,235.45980395693223
4311.0,235.45980373459116
4312.0,235.4598039568056
4313.0,235.45980373456763
4314.0,235.45980395667914
4315.0,235.4598037345442
4316.0,235.4598039565527
4317.0,235.45980373452093
4318.0,235.4598039564265
4319.0,235.4598037344975
4320.0,235.4598039563005
4321.0,235.4598037344742
4322.0,235.45980395617462
4323.0,235.45980373445107
4324.0,235.45980395604883
4325.0,235.45980373442782
4326.0,235.4598039559233
4327.0,235.45980373440474
4328.0,235.45980395579798
4329.0,235.45980373438158
4330.0,235.45980395567264
4331.0,235.45980373435867
4332.0,235.4598039555476
4333.0,235.4598037343359
4334.0,235.4598039554226
4335.0,235.45980373431294
4336.0,235.45980395529747
4337.0,235.45980373429018
4338.0,235.45980395517307
4339.0,235.4598037342672
4340.0,235.4598039550485
4341.0,235.45980373424436
4342.0,235.45980395492407
4343.0,235.4598037342219
4344.0,235.45980395479984
4345.0,235.45980373419914
4346.0,235.45980395467586
4347.0,235.45980373417675
4348.0,235.4598039545518
4349.0,235.4598037341543
4350.0,235.45980395442814
4351.0,235.45980373413164
4352.0,235.45980395430448
4353.0,235.45980373410924
4354.0,235.45980395418104
4355.0,235.45980373408707
4356.0,235.4598039540576
4357.0,235.45980373406456
4358.0,235.45980395393417
4359.0,235.4598037340424
4360.0,235.45980395381133
4361.0,235.4598037340203
4362.0,235.4598039536883
4363.0,235.45980373399823
4364.0,235.45980395356577
4365.0,235.45980373397606
4366.0,235.459803953443
4367.0,235.4598037339541
4368.0,235.4598039533207
4369.0,235.45980373393215
4370.0,235.4598039531984
4371.0,235.45980373391023
4372.0,235.45980395307606
4373.0,235.45980373388852
4374.0,235.459803952954
4375.0,235.4598037338664
4376.0,235.45980395283203
4377.0,235.4598037338449
4378.0,235.45980395271042
4379.0,235.45980373382298
4380.0,235.45980395258871
4381.0,235.45980373380127
4382.0,235.45980395246704
4383.0,235.4598037337798
4384.0,235.45980395234602
4385.0,235.4598037337584
4386.0,235.4598039522248
4387.0,235.45980373373686
4388.0,235.4598039521037
4389.0,235.45980373371535
4390.0,235.45980395198285
4391.0,235.45980373369395
4392.0,235.4598039518622
4393.0,235.45980373367263
4394.0,235.45980395174143
4395.0,235.4598037336514
4396.0,235.45980395162098
4397.0,235.45980373363003
4398.0,235.45980395150073
4399.0,235.4598037336089
4400.0,235.45980395138048
4401.0,235.45980373358776
4402.0,235.45980395126048
4403.0,235.4598037335668
4404.0,235.45980395114057
4405.0,235.45980373354578
4406.0,235.45980395102075
4407.0,235.45980373352464
4408.0,235.45980395090112
4409.0,235.45980373350403
4410.0,235.4598039507819
4411.0,235.45980373348294
4412.0,235.45980395066246
4413.0,235.45980373346217
4414.0,235.45980395054323
4415.0,235.45980373344116
4416.0,235.45980395042406
4417.0,235.45980373342064
4418.0,235.4598039503052
4419.0,235.45980373339987
4420.0,235.45980395018643
4421.0,235.45980373337926
4422.0,235.4598039500678
4423.0,235.45980373335883
4424.0,235.45980394994928
4425.0,235.45980373333822
4426.0,235.45980394983093
4427.0,235.45980373331767
4428.0,235.45980394971266
4429.0,235.45980373329726
4430.0,235.45980394959454
4431.0,235.45980373327694
4432.0,235.45980394947674
4433.0,235.45980373325673
4434.0,235.45980394935881
4435.0,235.45980373323644
4436.0,235.45980394924115
4437.0,235.45980373321615
4438.0,235.4598039491238
4439.0,235.4598037331959
4440.0,235.4598039490062
4441.0,235.4598037331759
4442.0,235.45980394888906
4443.0,235.4598037331557
4444.0,235.4598039487719
4445.0,235.4598037331358
4446.0,235.45980394865475
4447.0,235.45980373311573
4448.0,235.45980394853794
4449.0,235.45980373309587
4450.0,235.45980394842135
4451.0,235.45980373307606
4452.0,235.45980394830474
4453.0,235.45980373305616
4454.0,235.45980394818812
4455.0,235.45980373303644
4456.0,235.45980394807205
4457.0,235.45980373301654
4458.0,235.45980394795572
4459.0,235.459803732997
4460.0,235.4598039478397
4461.0,235.45980373297732
4462.0,235.45980394772383
4463.0,235.4598037329577
4464.0,235.45980394760807
4465.0,235.45980373293813
4466.0,235.45980394749236
4467.0,235.45980373291866
4468.0,235.45980394737694
4469.0,235.4598037328992
4470.0,235.45980394726146
4471.0,235.4598037328798
4472.0,235.45980394714618
4473.0,235.45980373286028
4474.0,235.45980394703116
4475.0,235.45980373284112
4476.0,235.45980394691625
4477.0,235.45980373282188
4478.0,235.45980394680146
4479.0,235.45980373280264
4480.0,235.45980394668672
4481.0,235.45980373278354
4482.0,235.45980394657195
4483.0,235.4598037327645
4484.0,235.45980394645753
4485.0,235.45980373274543
4486.0,235.45980394634344
4487.0,235.45980373272624
4488.0,235.45980394622893
4489.0,235.45980373270723
4490.0,235.45980394611504
4491.0,235.45980373268836
4492.0,235.45980394600107
4493.0,235.4598037326694
4494.0,235.4598039458874
4495.0,235.45980373265058
4496.0,235.45980394577376
4497.0,235.4598037326319
4498.0,235.45980394566038
4499.0,235.4598037326131
4500.0,235.45980394554687
4501.0,235.45980373259437
4502.0,235.4598039454336
4503.0,235.45980373257578
4504.0,235.45980394532043
4505.0,235.45980373255725
4506.0,235.45980394520734
4507.0,235.4598037325386
4508.0,235.45980394509454
4509.0,235.45980373252
4510.0,235.45980394498181
4511.0,235.4598037325017
4512.0,235.45980394486915
4513.0,235.45980373248315
4514.0,235.45980394475663
4515.0,235.45980373246462
4516.0,235.4598039446443
4517.0,235.45980373244646
4518.0,235.45980394453196
4519.0,235.45980373242818
4520.0,235.4598039444201
4521.0,235.45980373240994
4522.0,235.459803944308
4523.0,235.45980373239166
4524.0,235.45980394419624
4525.0,235.45980373237356
4526.0,235.45980394408448
4527.0,235.4598037323554
4528.0,235.45980394397301
4529.0,235.4598037323374
4530.0,235.45980394386137
4531.0,235.45980373231933
4532.0,235.45980394375016
4533.0,235.45980373230134
4534.0,235.4598039436387
4535.0,235.4598037322835
4536.0,235.45980394352785
4537.0,235.45980373226558
4538.0,235.4598039434168
4539.0,235.45980373224774
4540.0,235.4598039433059
4541.0,235.4598037322298
4542.0,235.45980394319523
4543.0,235.45980373221215
4544.0,235.4598039430847
4545.0,235.45980373219453
4546.0,235.4598039429742
4547.0,235.4598037321768
4548.0,235.45980394286394
4549.0,235.45980373215926
4550.0,235.45980394275367
4551.0,235.45980373214147
4552.0,235.4598039426434
4553.0,235.45980373212413
4554.0,235.45980394253368
4555.0,235.4598037321066
4556.0,235.45980394242378
4557.0,235.4598037320891
4558.0,235.45980394231395
4559.0,235.4598037320716
4560.0,235.45980394220456
4561.0,235.45980373205427
4562.0,235.45980394209496
4563.0,235.4598037320371
4564.0,235.45980394198577
4565.0,235.4598037320197
4566.0,235.4598039418765
4567.0,235.45980373200234
4568.0,235.45980394176732
4569.0,235.4598037319855
4570.0,235.45980394165835
4571.0,235.45980373196807
4572.0,235.45980394154975
4573.0,235.4598037319512
4574.0,235.45980394144098
4575.0,235.45980373193413
4576.0,235.45980394133227
4577.0,235.4598037319168
4578.0,235.4598039412238
4579.0,235.45980373189988
4580.0,235.45980394111555
4581.0,235.4598037318829
4582.0,235.45980394100735
4583.0,235.45980373186612
4584.0,235.4598039408992
4585.0,235.45980373184912
4586.0,235.45980394079103
4587.0,235.4598037318323
4588.0,235.4598039406833
4589.0,235.45980373181555
4590.0,235.45980394057543
4591.0,235.459803731799
4592.0,235.4598039404679
4593.0,235.4598037317821
4594.0,235.45980394036027
4595.0,235.4598037317656
4596.0,235.45980394025295
4597.0,235.4598037317489
4598.0,235.4598039401457
4599.0,235.4598037317324
4600.0,235.4598039400385
4601.0,235.45980373171585
4602.0,235.45980393993153
4603.0,235.45980373169937
4604.0,235.45980393982455
4605.0,235.45980373168305
4606.0,235.45980393971772
4607.0,235.45980373166648
4608.0,235.45980393961116
4609.0,235.45980373165006
4610.0,235.45980393950458
4611.0,235.45980373163383
4612.0,235.45980393939817
4613.0,235.45980373161763
4614.0,235.45980393929185
4615.0,235.45980373160137
4616.0,235.4598039391857
4617.0,235.45980373158523
4618.0,235.4598039390797
4619.0,235.45980373156897
4620.0,235.4598039389736
4621.0,235.45980373155302
4622.0,235.45980393886768
4623.0,235.4598037315369
4624.0,235.4598039387621
4625.0,235.45980373152085
4626.0,235.45980393865642
4627.0,235.45980373150482
4628.0,235.4598039385509
4629.0,235.45980373148876
4630.0,235.4598039384456
4631.0,235.459803731473
4632.0,235.45980393834046
4633.0,235.4598037314571
4634.0,235.45980393823515
4635.0,235.4598037314411
4636.0,235.45980393813034
4637.0,235.45980373142547
4638.0,235.45980393802554
4639.0,235.45980373140958
4640.0,235.4598039379207
4641.0,235.45980373139398
4642.0,235.4598039378159
4643.0,235.4598037313783
4644.0,235.4598039377114
4645.0,235.45980373136274
4646.0,235.45980393760692
4647.0,235.459803731347
4648.0,235.45980393750267
4649.0,235.45980373133153
4650.0,235.4598039373984
4651.0,235.459803731316
4652.0,235.4598039372944
4653.0,235.45980373130044
4654.0,235.4598039371903
4655.0,235.4598037312852
4656.0,235.45980393708652
4657.0,235.4598037312695
4658.0,235.45980393698275
4659.0,235.4598037312543
4660.0,235.4598039368792
4661.0,235.459803731239
4662.0,235.45980393677567
4663.0,235.4598037312237
4664.0,235.45980393667224
4665.0,235.45980373120847
4666.0,235.45980393656905
4667.0,235.4598037311932
4668.0,235.45980393646582
4669.0,235.45980373117817
4670.0,235.4598039363628
4671.0,235.45980373116305
4672.0,235.4598039362598
4673.0,235.45980373114776
4674.0,235.45980393615687
4675.0,235.45980373113267
4676.0,235.45980393605433
4677.0,235.45980373111766
4678.0,235.45980393595156
4679.0,235.45980373110274
4680.0,235.4598039358492
4681.0,235.459803731088
4682.0,235.45980393574675
4683.0,235.45980373107298
4684.0,235.45980393564443
4685.0,235.45980373105803
4686.0,235.4598039355422
4687.0,235.4598037310432
4688.0,235.4598039354403
4689.0,235.45980373102856
4690.0,235.45980393533847
4691.0,235.4598037310137
4692.0,235.45980393523652
4693.0,235.4598037309989
4694.0,235.45980393513486
4695.0,235.45980373098433
4696.0,235.45980393503314
4697.0,235.45980373096955
4698.0,235.4598039349319
4699.0,235.45980373095497
4700.0,235.45980393483023
4701.0,235.45980373094042
4702.0,235.4598039347291
4703.0,235.45980373092596
4704.0,235.45980393462796
4705.0,235.45980373091146
4706.0,235.45980393452697
4707.0,235.4598037308969
4708.0,235.459803934426
4709.0,235.4598037308826
4710.0,235.45980393432512
4711.0,235.45980373086815
4712.0,235.45980393422448
4713.0,235.45980373085382
4714.0,235.45980393412376
4715.0,235.4598037308396
4716.0,235.45980393402334
4717.0,235.4598037308253
4718.0,235.45980393392298
4719.0,235.45980373081093
4720.0,235.45980393382274
4721.0,235.45980373079678
4722.0,235.4598039337226
4723.0,235.45980373078277
4724.0,235.4598039336224
4725.0,235.45980373076853
4726.0,235.45980393352264
4727.0,235.45980373075437
4728.0,235.45980393342276
4729.0,235.45980373074045
4730.0,235.45980393332297
4731.0,235.45980373072638
4732.0,235.45980393322324
4733.0,235.4598037307123
4734.0,235.45980393312388
4735.0,235.4598037306983
4736.0,235.45980393302452
4737.0,235.4598037306845
4738.0,235.45980393292513
4739.0,235.45980373067047
4740.0,235.45980393282596
4741.0,235.4598037306568
4742.0,235.45980393272683
4743.0,235.45980373064293
4744.0,235.459803932628
4745.0,235.45980373062915
4746.0,235.45980393252907
4747.0,235.45980373061553
4748.0,235.45980393243028
4749.0,235.45980373060183
4750.0,235.45980393233168
4751.0,235.45980373058822
4752.0,235.45980393223323
4753.0,235.4598037305744
4754.0,235.45980393213463
4755.0,235.45980373056085
4756.0,235.4598039320363
4757.0,235.4598037305473
4758.0,235.45980393193815
4759.0,235.4598037305338
4760.0,235.45980393183999
4761.0,235.45980373052018
4762.0,235.45980393174207
4763.0,235.45980373050676
4764.0,235.45980393164407
4765.0,235.45980373049335
4766.0,235.45980393154628
4767.0,235.4598037304799
4768.0,235.45980393144868
4769.0,235.45980373046672
4770.0,235.459803931351
4771.0,235.45980373045344
4772.0,235.4598039312534
4773.0,235.45980373044006
4774.0,235.45980393115596
4775.0,235.4598037304269
4776.0,235.45980393105876
4777.0,235.45980373041365
4778.0,235.45980393096158
4779.0,235.45980373040052
4780.0,235.4598039308646
4781.0,235.45980373038705
4782.0,235.4598039307676
4783.0,235.45980373037418
4784.0,235.45980393067083
4785.0,235.45980373036096
4786.0,235.45980393057405
4787.0,235.45980373034806
4788.0,235.4598039304774
4789.0,235.45980373033524
4790.0,235.45980393038087
4791.0,235.45980373032208
4792.0,235.45980393028424
4793.0,235.4598037303092
4794.0,235.45980393018792
4795.0,235.4598037302961
4796.0,235.45980393009168
4797.0,235.45980373028334
4798.0,235.45980392999564
4799.0,235.45980373027044
4800.0,235.45980392989955
4801.0,235.45980373025765
4802.0,235.45980392980334
4803.0,235.4598037302449
4804.0,235.45980392970773
4805.0,235.4598037302322
4806.0,235.45980392961167
4807.0,235.45980373021965
4808.0,235.45980392951572
4809.0,235.45980373020691
4810.0,235.45980392941962
4811.0,235.45980373019438
4812.0,235.45980392932313
4813.0,235.4598037301819
4814.0,235.45980392922618
4815.0,235.4598037301695
4816.0,235.45980392912807
4817.0,235.4598037301575
4818.0,235.4598039290282
4819.0,235.4598037301459
4820.0,235.45980392892497
4821.0,235.4598037301349
4822.0,235.45980392881572
4823.0,235.45980373012492
4824.0,235.45980392869595
4825.0,235.45980373011665
4826.0,235.45980392855807
4827.0,235.4598037301118
4828.0,235.45980392838803
4829.0,235.4598037301125
4830.0,235.45980392816264
4831.0,235.45980373012267
4832.0,235.4598039278407
4833.0,235.4598037301499
4834.0,235.459803927356
4835.0,235.45980373020453
4836.0,235.45980392660363
4837.0,235.45980373030545
4838.0,235.45980392543947
4839.0,235.4598037304762
4840.0,235.4598039237047
4841.0,235.45980373074198
4842.0,235.4598039213126
4843.0,235.4598037311138
4844.0,235.45980391837819
4845.0,235.45980373156715
4846.0,235.45980391526535
4847.0,235.45980373203764
4848.0,235.45980391243322
4849.0,235.45980373245132
4850.0,235.45980391018773
4851.0,235.4598037327651
4852.0,235.45980390858426
4853.0,235.45980373297627
4854.0,235.45980390751362
4855.0,235.45980373310536
4856.0,235.45980390681999
4857.0,235.45980373317764
4858.0,235.4598039063702
4859.0,235.45980373321393
4860.0,235.45980390606988
4861.0,235.45980373322809
4862.0,235.4598039058584
4863.0,235.45980373322928
4864.0,235.4598039056987
4865.0,235.4598037332229
4866.0,235.4598039055694
4867.0,235.4598037332121
4868.0,235.45980390545782
4869.0,235.45980373319904
4870.0,235.45980390535604
4871.0,235.45980373318437
4872.0,235.45980390526077
4873.0,235.45980373316885
4874.0,235.45980390516866
4875.0,235.4598037331528
4876.0,235.45980390507867
4877.0,235.45980373313665
4878.0,235.45980390498985
4879.0,235.4598037331202
4880.0,235.45980390490203
4881.0,235.45980373310377
4882.0,235.45980390481444
4883.0,235.4598037330875
4884.0,235.4598039047272
4885.0,235.4598037330709
4886.0,235.45980390464044
4887.0,235.4598037330545
4888.0,235.4598039045535
4889.0,235.45980373303817
4890.0,235.45980390446684
4891.0,235.45980373302172
4892.0,235.45980390438044
4893.0,235.45980373300534
4894.0,235.45980390429398
4895.0,235.45980373298895
4896.0,235.4598039042077
4897.0,235.4598037329728
4898.0,235.4598039041217
4899.0,235.45980373295654
4900.0,235.45980390403545
4901.0,235.45980373294014
4902.0,235.4598039039494
4903.0,235.45980373292417
4904.0,235.45980390386347
4905.0,235.4598037329078
4906.0,235.45980390377773
4907.0,235.45980373289188
4908.0,235.45980390369198
4909.0,235.45980373287566
4910.0,235.4598039036064
4911.0,235.45980373285957
4912.0,235.45980390352068
4913.0,235.45980373284374
4914.0,235.45980390343527
4915.0,235.4598037328277
4916.0,235.45980390334995
4917.0,235.45980373281176
4918.0,235.4598039032647
4919.0,235.45980373279585
4920.0,235.45980390317933
4921.0,235.45980373277987
4922.0,235.45980390309438
4923.0,235.45980373276407
4924.0,235.4598039030093
4925.0,235.45980373274827
4926.0,235.45980390292442
4927.0,235.45980373273252
4928.0,235.4598039028396
4929.0,235.45980373271664
4930.0,235.4598039027549
4931.0,235.45980373270095
4932.0,235.45980390267047
4933.0,235.45980373268546
4934.0,235.45980390258575
4935.0,235.4598037326697
4936.0,235.45980390250125
4937.0,235.45980373265397
4938.0,235.4598039024169
4939.0,235.45980373263848
4940.0,235.4598039023326
4941.0,235.45980373262293
4942.0,235.45980390224844
4943.0,235.4598037326074
4944.0,235.45980390216408
4945.0,235.45980373259175
4946.0,235.45980390208015
4947.0,235.45980373257655
4948.0,235.45980390199634
4949.0,235.45980373256094
4950.0,235.4598039019124
4951.0,235.45980373254557
4952.0,235.45980390182868
4953.0,235.45980373253025
4954.0,235.4598039017451
4955.0,235.4598037325149
4956.0,235.4598039016614
4957.0,235.45980373249975
4958.0,235.45980390157789
4959.0,235.45980373248446
4960.0,235.45980390149438
4961.0,235.4598037324692
4962.0,235.459803901411
4963.0,235.459803732454
4964.0,235.45980390132797
4965.0,235.45980373243881
4966.0,235.45980390124456
4967.0,235.45980373242367
4968.0,235.45980390116173
4969.0,235.45980373240866
4970.0,235.45980390107852
4971.0,235.45980373239348
4972.0,235.45980390099587
4973.0,235.45980373237842
4974.0,235.45980390091282
4975.0,235.45980373236347
4976.0,235.4598039008302
4977.0,235.4598037323485
4978.0,235.45980390074757
4979.0,235.45980373233348
4980.0,235.4598039006651
4981.0,235.45980373231865
4982.0,235.4598039005827
4983.0,235.45980373230387
4984.0,235.45980390050002
4985.0,235.45980373228898
4986.0,235.45980390041785
4987.0,235.45980373227417
4988.0,235.4598039003357
4989.0,235.45980373225945
4990.0,235.45980390025358
4991.0,235.45980373224467
4992.0,235.45980390017152
4993.0,235.45980373222991
4994.0,235.45980390008944
4995.0,235.45980373221514
4996.0,235.4598039000076
4997.0,235.45980373220047
4998.0,235.45980389992584
4999.0,235.45980373218592
5000.0,235.45980389984413

